DWTCP: Ultra Low Latency Congestion Control Protocol for Data Centers

Congestion control algorithms rely on a variety of congestion signals (packet loss, Explicit Congestion Notification, delay, etc.) to achieve fast convergence, high utilization, and fairness among flows. A key limitation of these congestion signals is that they are either late in feedback or they incur significant overheads. An ideal congestion control must discover any available bandwidth in the network, detect congestion as soon as link utilization approaches full capacity, and react timely to avoid queuing and packet drops, without significant overheads. To this end, this work proposes Scout service that leverages priority queues to infer bandwidth availability and link busyness at the host. The key observation here is that as the high priority queue (HPQ) gets busier, the low priority queue (LPQ) is served less. Therefore, the state of the link can be observed from the LPQ and any congestion can be detected several RTTs earlier than observing the HPQ. We propose a new transport protocol, Double-Window Transmission Control Protocol (DWTCP) that builds upon the Scout service to dynamically adjust its congestion window. Our testbed and simulation-based evaluation demonstrates that Scout enables a data center transport to achieve high throughput, near-zero queues, lower latency, and high fairness.

==> dynamics/ScoutRTT-0.csv <==
x, y, yinv, c
0.03073975457200002, 1.1740976936768839, 0.36195069403048735, 0.0
0.09073991439999993, 1.1743178845084963, 0.3617109555923528, 0.0
0.15074123500000003, 1.1764875138955055, 0.36004654535631475, 0.0
0.21074175000000014, 1.1773370437642257, 0.35932780614898513, 0.0
0.2707425999999995, 1.1787459140596048, 0.3582193196144603, 0.0
0.33074270499999936, 1.1788712002408548, 0.3580556222196861, 0.0
0.39074267299999954, 1.178866656079615, 0.3579756099502748, 0.0
0.45074488599999973, 1.1825448957175377, 0.3551926822526526, 0.0
0.510745893, 1.184165048832777, 0.35394165833141167, 0.0
0.5707465379999999, 1.1852317224471967, 0.35306440180722215, 0.0
0.6307469069999992, 1.1858836019797785, 0.35249069546663436, 0.0
0.6907478970000008, 1.1875394599280085, 0.3511901145636598, 0.0
0.7507484029999999, 1.188343154478324, 0.35053774900092083, 0.0
0.8107491360000002, 1.1895750522735697, 0.34954932421692303, 0.0
0.8707496779999995, 1.1905148417235725, 0.3487545438223122, 0.0
0.930750792, 1.1923423720290087, 0.3473410661942625, 0.0
0.9907522780000008, 1.1948305343814511, 0.34548621954512604, 0.0
1.0507524999999998, 1.1953793357286548, 0.3449707411002141, 0.0
1.1107523099999999, 1.194692313800224, 0.34533963675043733, 0.0
1.17075501, 1.1991617999311854, 0.3420471719241791, 0.0
1.2307562999999995, 1.2017425096606846, 0.3400981642532726, 0.0
1.29075765, 1.2038530963818745, 0.33845826238173515, 0.0
1.3507589399999995, 1.2059087875840355, 0.3369080159540594, 0.0
1.41076326, 1.2131448540310201, 0.331731593509673, 0.0
1.4708067799999998, 1.28477531628818, 0.2848928183327896, 0.0
1.5308241000000002, 1.313145333756816, 0.2673462355598431, 0.0
1.590829699999999, 1.3223460377957759, 0.2619014649596659, 0.0
1.6508358100000002, 1.3327635646604206, 0.2558138383323216, 0.0
1.7108460600000002, 1.3495045259647462, 0.2462823732149135, 0.0
1.770859639999999, 1.3723214228997935, 0.23379832602710096, 0.0
1.8308674699999994, 1.3858037689905254, 0.22663177614133106, 0.0
1.8908745599999988, 1.3980237414641883, 0.22019087338642993, 0.0
1.9508798499999989, 1.4071026679371128, 0.2153952532395291, 0.0
2.01109349, 1.4183977820125988, 0.209616480174022, 0.005
2.0723671400000008, 1.4271523212111585, 0.2053631342553579, 0.016
2.13515525, 1.4375504208353191, 0.2003250190840007, 0.029
2.1994107000000005, 1.4489927677200778, 0.19476758896702034, 0.044
2.263287900000001, 1.4758594370335096, 0.18201631000463625, 0.085
2.3279760300000034, 1.4934584524376688, 0.17396660417601698, 0.145
2.39031747, 1.5168122287067916, 0.16338763362969475, 0.184
2.4520698200000033, 1.5316130333227471, 0.1570292286772571, 0.254
2.5187823900000037, 1.5473333167910632, 0.15036653731769534, 0.299
2.581196240000002, 1.5683210920544182, 0.14134578977114992, 0.306
2.641268770000002, 1.5935344178444764, 0.13108462404118085, 0.384
2.70139233, 1.6058052214017262, 0.12620529002389388, 0.428
2.7625178100000025, 1.6168435465300954, 0.12190363122954379, 0.445
2.8250346099999972, 1.6347096037795805, 0.11496895466205163, 0.456
2.8872001800000016, 1.6508516985601622, 0.10873849803644604, 0.503
2.9474621999999977, 1.6741821965486199, 0.10007759686061038, 0.544
3.0074783400000062, 1.7012666845323186, 0.09038099500941361, 0.634
3.0675014500000106, 1.7394608113652004, 0.07733247379207343, 0.738
3.127539190000001, 1.801925152850563, 0.05714021949457544, 0.89
3.188213060000002, 1.8652374642686997, 0.038289951426042655, 0.996
3.2573670299999944, 1.8843939243555146, 0.033185932317223006, 1.0
3.3457953799999967, 1.9166204806521623, 0.024814348847920144, 1.0
3.4526421400000014, 1.9775876409401287, 0.008484154486730355, 1.0
3.5432514499999974, 2.0121280967127206, -0.0007503870001118382, 1.0
3.6275080400000013, 2.0447034798316683, -0.00905371221048375, 1.0
3.7014169300000015, 2.0742027122703934, -0.016320346114175894, 1.0
3.762613889999999, 2.1568800619342543, -0.03500539069237026, 1.0
3.8232996500000063, 2.241194963871686, -0.052493980855905835, 1.0
3.8970775100000004, 2.3418697891853264, -0.07145967792614803, 1.0
4.0134582499999905, 2.453101112963847, -0.09078126293525215, 1.0
4.131205189999998, 2.6627785387221454, -0.1234243588730063, 1.0
4.231309950000001, 2.9315743608067355, -0.15796929898282175, 1.0
4.389231809999998, 4.276606072336025, -0.24652682678184473, 1.0
4.511636, 16.966207453284632, -0.44060960225819457, 1.0


==> dynamics/dequeue_rate-r0.csv <==
x,y
0.100181, 0.8209719385613965
0.150221, 0.8256690647482016
0.200237, 0.8262885476647472
0.250241, 0.8352042236621071
0.300248, 0.8358311436398901
0.350261, 0.8444466838621962
0.400301, 0.8444444444444439
0.450341, 0.8491382893685055
0.500381, 0.8538321342925664
0.550421, 0.8585259792166252
0.600436, 0.859178406478058
0.650441, 0.868067433256673
0.700481, 0.8679136690647486
0.750505, 0.8731098672637142
0.800513, 0.8778627419612852
0.850541, 0.8817532581754224
0.900581, 0.8866890487609916
0.950621, 0.8913828936850505
1.00066, 0.8914007074481893
1.0507, 0.900770583533176
1.10074, 0.9007705835331719
1.15078, 0.9054644284572366
1.20082, 0.9101582733812934
1.25086, 0.9148521183053541
1.30087, 0.9156242351529715
1.35088, 0.9243405718856208
1.40092, 0.9242398081534798
1.45094, 0.9295283486605367
1.50095, 0.9315615276944591
1.55098, 0.9321376773935635
1.60102, 0.9338641087130279
1.65106, 0.9354385291766613
1.7011, 0.9324227018385276
1.75114, 0.9385643485211856
1.80118, 0.935548521183052
1.85122, 0.9370193445243788
1.90126, 0.9385937649880122
1.9513, 0.9400645883293349
2.0013, 0.9382867199999991
2.05132, 0.9427569772091172
2.10136, 0.9401285371702622
2.15137, 0.9426063587282565
2.20138, 0.9437165366926635
2.25143, 0.9447205594405567
2.30146, 0.9464497301619026
2.35148, 0.9481839264294291
2.40154, 0.9450029564522616
2.45155, 0.9513585282943348
2.50157, 0.9483400239904047
2.55158, 0.9498861827634494
2.60159, 0.9516458308338354
2.65159, 0.948960639999995
2.7016, 0.9544350329934035
2.75161, 0.9520483103379345
2.80161, 0.9572499199999949
2.85162, 0.9551920015996822
2.90164, 0.9562677329068382
2.95165, 0.958022795440914
3.00165, 0.9547929599999949
3.05166, 0.9612541491701682
3.10167, 0.9577412517496523
3.15167, 0.9644825599999949
3.20168, 0.961421795640874
3.25169, 0.9599788842231576
3.3017, 0.9655233753249373
3.3517, 0.9634579199999949
3.40171, 0.9661299740052011
3.45172, 0.9656884623075407
3.50172, 0.9663635199999949
3.55173, 0.9677962007598502
3.60174, 0.9728710257948432
3.65174, 0.9661465599999949
3.70175, 0.9720641471705681
3.75176, 0.973547370525897
3.80177, 0.970748570285945
3.85178, 0.9726809838032329
3.90179, 0.9742793841231775
3.9518, 0.97582019596081
4.0018, 0.9767340799999947
4.05181, 0.978940851829645
4.10181, 0.9755033599999862
4.15182, 0.9812258348330443
4.20183, 0.9796197560487838
4.25184, 0.9807484903019505
4.30184, 0.9813113599999861
4.35185, 0.983300299940023
4.40186, 0.9830917016596615
4.45187, 0.9855558488302274
4.50188, 0.9852640671865737
4.55189, 0.9857209358128309
4.60191, 0.9851624150339873
4.65192, 0.9853594081183873
4.70193, 0.9851245750849764
4.75194, 0.9853594081183699
4.80195, 0.985124575084994
4.85195, 0.985321599999986
4.90196, 0.985124575084994
4.95197, 0.9853594081183699


==> dynamics/packetsInQueue-r0-q0.csv <==
x, y
0.004640940830000001, 0.5
0.01404931801000003, 0.5
0.02344629509999996, 0.5
0.0328319398000002, 0.5
0.04220627649999958, 0.5
0.051569337200000544, 0.5
0.06092119010000034, 0.5
0.0702618548000005, 0.5
0.07959137180000021, 0.5
0.08890978060000018, 0.5
0.09821705390000096, 0.5
0.10751353000000091, 0.5
0.11679884000000057, 0.5
0.1260732290000006, 0.5
0.13533661799999988, 0.5
0.144589327000001, 0.5
0.1538310360000004, 0.5
0.1630619850000012, 0.5
0.17228225500000008, 0.5
0.18149180399999973, 0.5
0.19069063300000105, 0.5
0.1998787829999998, 0.5
0.2090564119999991, 0.5
0.21822348099999972, 0.5
0.22737987100000015, 0.5
0.23652578100000196, 0.5
0.2456613300000008, 0.5
0.2547864399999994, 0.5
0.2639010689999992, 0.5
0.27300545899999806, 0.5
0.28209940900000036, 0.5
0.29118319799999903, 0.5
0.30025666799999967, 0.5
0.3093199779999973, 0.5
0.3183729679999989, 0.5
0.3274159580000042, 0.5
0.33644866700000614, 0.5
0.3454714979999947, 0.5
0.35448424699999526, 0.5
0.3634868779999954, 0.5
0.3724796269999931, 0.5
0.38146233799999685, 0.5
0.3904352080000014, 0.5
0.3993981970000012, 0.5
0.4083513480000017, 0.5
0.4172946190000009, 0.5
0.42622804799999914, 0.5
0.4351519190000016, 0.5
0.44406586899999884, 0.5
0.45297037899999953, 0.5
0.46186505000000005, 0.5
0.4707500800000001, 0.5
0.4796256309999967, 0.5
0.48849150099999916, 0.5
0.4973479709999989, 0.5
0.5061947619999991, 0.5
0.5150321530000015, 0.5
0.5238603029999973, 0.5
0.5326787329999984, 0.5
0.5414880449999983, 0.5
0.5502878749999988, 0.5
0.5590784249999999, 0.5
0.5678594970000004, 0.5
0.5766315269999986, 0.5
0.5853943580000047, 0.5
0.5941477889999978, 0.5
0.6028922189999968, 0.5
0.6116274109999996, 0.5
0.6203536010000036, 0.5
0.6290705519999971, 0.5
0.6377785840000003, 0.5
0.6464775340000007, 0.5
0.6551673650000007, 0.5
0.6638483170000017, 0.5
0.6725203470000043, 0.5
0.6811833379999971, 0.5
0.6898374900000036, 0.5
0.6984829209999945, 0.5
0.7071193520000046, 0.5
0.7157471029999999, 0.5
0.7243658939999955, 0.5
0.7329760460000021, 0.5
0.741577555999999, 0.5
0.7501701090000001, 0.5
0.758754178999997, 0.5
0.7673294909999991, 0.5
0.775896242000001, 0.5
0.7844543940000028, 0.5
0.7930040249999993, 0.5
0.8015449769999965, 0.5
0.8100775279999991, 0.5
0.8186015590000025, 0.5
0.827116951999998, 0.5
0.8356239820000017, 0.5
0.8441227749999989, 0.5
0.8526129649999927, 0.5
0.8610948380000013, 0.5
0.8695684689999892, 0.5
0.8780337009999903, 0.5
0.8864906130000099, 0.5
0.8949392840000006, 0.5
0.9033796360000012, 0.5
0.9118117880000058, 0.5
0.9202357799999987, 0.5
0.9286516110000053, 0.5
0.9370592439999952, 0.5
0.9454587949999955, 0.5
0.9538501469999981, 0.5
0.9622334200000005, 0.5
0.9706087709999983, 0.5
0.9789759229999985, 0.5
0.9873352350000016, 0.5
0.9956864290000017, 0.5
1.0040299399999968, 0.5
1.0123651299999974, 0.5
1.0206923199999998, 0.5
1.029011520000002, 0.5
1.037323500000004, 0.5
1.0456275000000042, 0.5
1.0539230999999993, 0.5
1.0622114800000018, 0.5
1.0704910799999974, 0.5
1.0787638599999996, 0.5
1.08702867, 0.5
1.0952882500000012, 0.5
1.1035374399999955, 0.5
1.1117766399999989, 0.5
1.120011030000003, 0.5
1.1282382199999956, 0.5
1.1364562200000017, 0.5
1.1446674099999945, 0.5
1.1528713999999964, 0.5
1.1610673899999961, 0.5
1.1692561800000008, 0.5
1.17743658, 0.5
1.185610569999998, 0.5
1.193776959999996, 0.5
1.2019349599999998, 0.5
1.210086539999993, 0.5
1.2182301400000066, 0.5
1.2263669400000041, 0.5
1.234495719999997, 0.5
1.2426177199999986, 0.5
1.2507317099999948, 0.5
1.258838899999998, 0.5
1.266938500000004, 0.5
1.2750308900000058, 0.5
1.2831168799999975, 0.5
1.2911944699999989, 0.5
1.2992652700000118, 0.5
1.307328860000003, 0.5
1.3153852500000103, 0.5
1.323434449999993, 0.5
1.3314764400000014, 0.5
1.3395116300000003, 0.5
1.347539220000014, 0.5
1.355560820000005, 0.5
1.3635744100000071, 0.5
1.3715779999999993, 0.5
1.3795779999999975, 0.5
1.3875735899999913, 0.5
1.39555918000001, 0.5
1.4035379799999996, 0.5
1.411509960000005, 0.5
1.419474370000009, 0.5
1.4274323499999853, 0.5
1.435383550000012, 0.5
1.4433279399999874, 0.5
1.4512655299999961, 0.5
1.459195930000002, 0.502
1.4671195800000019, 0.578
1.47503684999999, 0.722
1.4829463900000042, 0.732
1.49085008, 0.908
1.4987466500000157, 1.206
1.5066363900000013, 1.628
1.514519659999999, 1.552
1.522397900000005, 6.414
1.53026553999999, 1.4
1.5381301800000107, 4.408
1.545986639999987, 4.622
1.5538362600000004, 4.538
1.561680030000013, 6.076
1.569517470000017, 7.874
1.577346450000011, 6.314
1.5851702899999784, 6.562
1.5929876800000053, 7.568
1.6007977699999845, 6.88
1.608600370000009, 5.508
1.6163990999999995, 6.646
1.6241906600000011, 7.16
1.6319751699999974, 7.282
1.6397527700000016, 6.996
1.6475243299999949, 6.752
1.6552893700000009, 6.922
1.6630496399999974, 6.798
1.6708012900000009, 6.23
1.678547129999995, 6.42
1.6862877499999998, 6.35
1.6940216000000006, 6.374
1.7017486500000027, 5.706
1.7094702999999958, 5.954
1.717185390000004, 6.116
1.7248925999999996, 5.258
1.7325946099999956, 5.416
1.740291039999997, 5.548
1.7479805999999978, 5.228
1.7556646600000019, 5.084
1.763341370000001, 4.862
1.77101297, 5.054
1.7786769199999946, 4.664
1.7863354700000034, 4.752
1.7939878399999993, 4.552
1.8016332999999987, 4.48
1.8092729000000023, 4.248
1.8169069700000018, 4.324
1.824534530000001, 4.208
1.832155970000006, 4.1
1.8397715999999957, 3.982
1.8473796600000096, 3.684
1.8549841000000025, 3.658
1.862583190000009, 4.016
1.8701719600000017, 3.308
1.8777605800000081, 4.028
1.8853364399999957, 2.92
1.8929099900000044, 2.922
1.9004774899999952, 2.894
1.90803961, 3.016
1.9155956599999986, 3.06
1.9231462500000047, 3.184
1.930689109999996, 3.022
1.9382226700000031, 1.444
1.945761170000008, 3.282
1.953282249999996, 1.462
1.9608038800000043, 2.516
1.9683231499999945, 2.588
1.9758272099999932, 1.872
1.9833313899999963, 1.872
1.9908271300000067, 1.858
1.9983225299999885, 2.188
2.0058036600000047, 1.484
2.0132835200000048, 1.398
2.0207618700000034, 2.09
2.028225049999998, 1.206
2.03569062, 1.642
2.043148639999996, 1.818
2.050597970000009, 1.48
2.0580444299999985, 1.516
2.0654855100000047, 1.536
2.0729199200000052, 1.668
2.080347240000004, 1.372
2.0877708399999997, 1.3
2.0951910099999935, 1.648
2.1026000599999928, 1.254
2.1100084200000033, 1.51
2.117407910000002, 1.228
2.124804130000015, 1.346
2.1321938400000033, 1.332
2.1395780200000063, 1.294
2.1469548900000044, 1.186
2.154330049999989, 1.2
2.1616975599999977, 1.116
2.1690600500000015, 1.11
2.1764161500000005, 1.038
2.183768130000001, 1.058
2.191113910000001, 1.004
2.1984544400000043, 1.002
2.2057910800000124, 1.07
2.2131192900000025, 0.954
2.2204447199999917, 1.052
2.22776281999999, 0.932
2.2350767100000026, 0.898
2.2423854299999966, 0.982
2.2496870900000063, 0.75
2.256986200000001, 0.98
2.264278919999989, 0.986
2.2715653999999965, 0.944
2.278848569999997, 1.104
2.2861252700000136, 1.256
2.2933974000000164, 1.22
2.3006638700000037, 1.326
2.307924060000001, 1.402
2.3151833900000125, 1.432
2.322433929999986, 1.508
2.329674469999994, 1.302
2.3369149400000144, 1.21
2.3441485899999823, 1.17
2.3513762099999953, 0.73
2.358600330000001, 0.818
2.3658197100000025, 0.798
2.3730338200000083, 0.762
2.3802424100000175, 0.774
2.3874466899999924, 0.808
2.3946443000000035, 0.684
2.401838379999979, 0.778
2.409026860000001, 0.74
2.416209839999983, 0.726
2.423388060000004, 0.75
2.4305616399999783, 0.814
2.437728640000005, 0.724
2.444894569999978, 1.03
2.4520536600000136, 1.212
2.4592066399999895, 1.098
2.466358649999997, 1.78
2.473501760000008, 1.788
2.4806401200000017, 1.81
2.4877725999999907, 1.802
2.494907849999984, 2.622
2.5020290700000074, 2.524
2.5091414399999885, 1.612
2.516255710000002, 1.718
2.5233640999999944, 1.726
2.53046534999999, 1.448
2.537561729999991, 1.018
2.5446531899999947, 0.744
2.551741909999997, 0.72
2.5588249099999874, 0.634
2.5659043800000005, 0.628
2.5729779099999885, 0.5
2.5800471000000016, 0.504
2.5871108199999933, 0.512
2.594171459999997, 0.5
2.6012263100000172, 0.504
2.6082767899999997, 0.516
2.615321769999985, 0.6
2.6223629199999854, 0.606
2.6293989400000113, 0.642
2.636429560000006, 0.616
2.643456270000002, 0.616
2.65047682, 0.574
2.657493300000001, 0.532
2.6645054699999875, 0.562
2.671513009999999, 0.5
2.678517000000002, 0.5
2.685514189999991, 0.5
2.6925061900000036, 0.5
2.6994939900000072, 0.53
2.7064787899999914, 0.53
2.71345758, 0.53
2.7204319700000066, 0.53
2.7274025900000023, 0.56
2.7343673699999993, 0.56
2.741328159999999, 0.56
2.748284149999978, 0.56
2.7552361199999997, 0.67
2.76218273000001, 0.64
2.769126979999995, 0.94
2.7760638299999822, 0.83
2.7829967100000026, 0.762
2.7899250499999844, 0.76
2.7968494999999596, 0.844
2.8037687399999847, 0.778
2.8106836000000355, 0.772
2.817593600000015, 0.814
2.8244989999999635, 0.71
2.8314010400000256, 0.834
2.8382967999999913, 0.71
2.8451894800000033, 0.766
2.852077169999995, 0.722
2.8589603200000258, 0.786
2.8658408199999745, 0.736
2.8727153599999906, 0.792
2.879583630000021, 0.658
2.886449269999988, 0.67
2.8933097699999584, 0.58
2.9001664999999677, 0.56
2.9070196199999874, 0.598
2.913866250000007, 0.574
2.920710189999983, 0.568
2.9275494499999892, 0.572
2.9343838699999627, 0.53
2.941214289999999, 0.576
2.9480407700000124, 0.564
2.954861619999997, 0.508
2.961678829999963, 0.526
2.9684921500000145, 0.672
2.9753008699999923, 0.606
2.9821046899999866, 1.0
2.988905299999984, 1.57
2.9957018900000056, 3.82
3.0024938200000264, 5.164
3.0092820300000303, 6.716
3.0160649199999883, 7.278
3.0228440300000217, 8.892
3.029618579999977, 9.308
3.0363884700000368, 9.282
3.0431546899999993, 10.0
3.0499163000000147, 9.772
3.056672610000007, 10.0
3.063428869999978, 10.0
3.0701762900000262, 10.0
3.0769203399999507, 10.0
3.0836609899999976, 10.0
3.090396870000023, 10.0
3.0971293000000113, 10.0
3.1038573800000337, 10.0
3.110580970000016, 10.0
3.1173007399999912, 10.0
3.1240160799999708, 10.0
3.1307279900000324, 10.0
3.1374375900000016, 10.0
3.144143470000022, 10.0
3.15084399999999, 10.0
3.157541719999984, 10.0
3.1642334400000176, 10.0
3.1709234099999994, 10.0
3.177607319999995, 10.0
3.1842884000000033, 10.0
3.1909642900000006, 10.0
3.1976360499999976, 10.0
3.2043046199999647, 10.0
3.210968119999972, 10.0
3.2176290599999784, 10.0
3.2242837399999904, 10.0
3.230936760000002, 10.0
3.2375828300000355, 10.0
3.2442271299999854, 10.0
3.2508667299999745, 10.0
3.257501550000011, 10.0
3.264134029999986, 10.0
3.270760629999986, 10.0
3.2773844600000057, 10.0
3.2840026300000016, 10.0
3.29061798000001, 9.892
3.2972290400000017, 9.722
3.3038308199999897, 8.744
3.310437160000002, 9.656
3.317031360000018, 8.694
3.3236270600000126, 8.92
3.330217979999989, 8.744
3.336804009999985, 8.584
3.343386890000002, 8.684
3.3499659100000114, 8.512
3.356541940000007, 8.594
3.363113369999991, 8.656
3.369680329999988, 8.204
3.3762424199999925, 7.974
3.382800810000005, 8.028
3.389353999999988, 7.582
3.395906119999993, 7.532
3.4024506399999916, 6.916
3.4089944400000025, 6.718
3.415534470000009, 6.82
3.422070649999992, 6.882
3.4285976200000037, 5.986
3.4351306999999984, 6.712
3.44165340000001, 6.228
3.4481750399999993, 6.448
3.454695069999991, 7.058
3.4612050500000016, 6.41
3.4677169799999965, 6.92
3.4742240300000087, 6.768
3.4807259700000133, 6.96
3.4872230499999937, 6.58
3.493715560000002, 6.488
3.500209259999999, 6.96
3.5066938500000098, 6.514
3.513177670000002, 6.518
3.519656700000003, 6.486
3.5261328699999925, 6.484
3.532602090000018, 6.008
3.539073150000012, 6.484
3.545538069999995, 6.388
3.5519968200000007, 6.074
3.558452920000001, 5.92
3.5649057799999997, 5.72
3.571356170000022, 5.688
3.5778015099999876, 5.498
3.5842402899999946, 5.014
3.5906773400000067, 4.718
3.5971133000000086, 4.692
3.603543209999988, 4.472
3.6099707300000006, 4.342
3.6163944699999955, 4.206
3.6228135800000087, 3.962
3.6292298300000057, 3.806
3.6356413100000133, 3.488
3.6420500599999976, 3.336
3.648453370000016, 2.796
3.6548563499999998, 2.894
3.6612573700000146, 3.242
3.667645239999999, 1.852
3.674037680000002, 2.428
3.6804246499999977, 2.718
3.6868076899999864, 3.978
3.6931897100000133, 8.17
3.69956508000001, 9.848
3.705939449999983, 9.962
3.7123100299999914, 10.0
3.7186764099999987, 10.0
3.7250397400000046, 10.0
3.731399750000004, 10.0
3.7377557100000005, 10.0
3.7441085199999913, 10.0
3.7504580000000005, 10.0
3.756804220000005, 10.0
3.763146469999998, 10.0
3.7694856099999967, 10.0
3.77582097999999, 10.0
3.782155379999989, 10.0
3.788486780000012, 10.0
3.794814380000006, 10.0
3.8011388200000007, 10.0
3.807459440000005, 10.0
3.8137769900000187, 10.0
3.8200910299999915, 10.0
3.826400540000014, 10.0
3.832707940000007, 10.0
3.839010630000022, 10.0
3.845310590000016, 10.0
3.8516066100000015, 10.0
3.857899480000003, 10.0
3.8641884000000086, 10.0
3.8704743000000015, 10.0
3.87675676000001, 10.0
3.883035310000001, 10.0
3.889311430000005, 10.0
3.8955817199999925, 10.0
3.9018510000000024, 10.0
3.908115070000008, 10.0
3.914377250000007, 10.0
3.920635650000004, 10.0
3.9268895099999988, 10.0
3.933139929999995, 10.0
3.939389789999998, 10.0
3.945632480000009, 9.962
3.951872900000011, 9.756
3.9581081899999835, 9.56
3.9643410399999977, 9.28
3.970570480000001, 9.152
3.976795490000011, 8.7
3.983020760000002, 9.074
3.9892365599999917, 8.078
3.9954500899999807, 7.558
4.001663950000001, 7.544
4.0078735600000055, 7.424
4.014082439999989, 7.814
4.020279809999969, 6.564
4.026482500000019, 6.904
4.032681039999988, 7.212
4.03887459999998, 7.02
4.045063309999997, 6.686
4.051250259999994, 6.73
4.057435809999968, 6.858
4.063611839999992, 8.786
4.069785960000021, 9.776
4.075958520000007, 9.962
4.082128079999973, 10.0
4.088294689999987, 10.0
4.094457909999987, 10.0
4.100617740000001, 10.0
4.106774750000016, 10.0
4.112928399999992, 10.0
4.119079259999999, 10.0
4.125226869999999, 10.0
4.131373610000006, 10.0
4.137518840000014, 10.0
4.1436594899999895, 10.0
4.149798289999997, 10.0
4.155932810000005, 10.0
4.1620654300000055, 10.0
4.168193830000006, 10.0
4.174319369999995, 10.0
4.180441909999989, 10.0
4.186561800000001, 10.0
4.192677039999992, 10.0
4.198790360000019, 10.0
4.204900469999998, 10.0
4.211006419999992, 10.0
4.217109949999986, 10.0
4.223210640000016, 10.0
4.229306950000014, 10.0
4.235401179999985, 10.0
4.241492499999996, 10.0
4.2475793499999925, 10.0
4.253664190000012, 10.0
4.259745860000005, 10.0
4.2658228799999955, 10.0
4.2718986299999875, 10.0
4.277970709999995, 10.0
4.28403815000001, 10.0
4.290103810000008, 10.0
4.296166439999987, 10.0
4.302224430000002, 10.0
4.308281370000002, 10.0
4.314333750000009, 10.0
4.320377000000007, 10.0
4.326417560000011, 10.0
4.332457970000011, 10.0
4.338495189999984, 10.0
4.3445302599999875, 10.0
4.350563990000008, 10.0
4.356597300000003, 10.0
4.362626799999989, 10.0
4.368653599999993, 10.0
4.3746766999999895, 10.0
4.380697600000009, 10.0
4.386716090000001, 10.0
4.392729479999974, 10.0
4.3987417099999915, 10.0
4.404750460000005, 10.0
4.410756460000022, 10.0
4.416757690000021, 10.0
4.422758059999978, 10.0
4.428754910000006, 10.0
4.434748790000012, 10.0
4.440738989999992, 10.0
4.446725760000012, 10.0
4.4527106100000085, 10.0
4.458692620000002, 10.0
4.464671579999994, 10.0
4.470646270000011, 10.0
4.476618810000014, 10.0
4.482588740000005, 10.0
4.488555710000007, 10.0
4.494519609999994, 10.0
4.500478769999994, 10.0
4.506437210000007, 10.0
4.512393030000004, 10.08
4.51834497000001, 10.124
4.524299759999993, 11.126
4.530252909999982, 12.328
4.536204329999997, 13.61
4.542154660000002, 15.386
4.548103339999992, 17.234
4.554050459999993, 19.386
4.5599961899999935, 21.854
4.565940500000015, 24.416
4.571883640000003, 27.274
4.577824779999981, 30.4
4.583765180000003, 33.68
4.5897033800000075, 37.32
4.595641179999995, 41.12
4.601576780000006, 45.12
4.607511130000003, 49.492
4.613444129999992, 54.004
4.61937521, 58.86
4.625305110000001, 63.91
4.631233639999993, 69.194
4.637161180000017, 74.64
4.643086979999991, 80.4
4.649011379999994, 86.36
4.654949260000002, 90.046
4.660908370000016, 90.198
4.666868739999989, 90.098
4.672829460000005, 90.084
4.678788609999991, 90.246
4.684749259999988, 90.054
4.690708549999999, 90.176
4.696668499999992, 90.192
4.702628789999999, 90.092
4.708588130000014, 90.246
4.714548900000004, 90.074
4.720508219999987, 90.258
4.726468920000006, 90.102
4.732428160000004, 90.248
4.738388479999995, 90.132
4.7443481600000075, 90.248
4.750308289999966, 90.132
4.756268110000022, 90.248
4.762228280000022, 90.14
4.768187549999997, 90.296
4.7741489, 90.132
4.7801075799999815, 90.302
4.7860687300000135, 90.162
4.792028380000003, 90.236
4.797987859999981, 90.282
4.8039491699999886, 90.138
4.8099060399999995, 90.332
4.815867319999984, 90.226
4.821828819999996, 90.186
4.8277873900000055, 90.338
4.83374858, 90.236
4.839708330000003, 90.202
4.845667590000014, 90.338
4.8516277700000074, 90.31
4.857588220000006, 90.216
4.863547840000001, 90.26
4.869507520000006, 90.348
4.875467530000005, 90.316
4.881427960000001, 90.252
4.887387900000017, 90.26
4.893347619999986, 90.324
4.899306979999998, 90.368
4.905267489999984, 90.316
4.911228110000003, 90.29
4.917188180000006, 90.274
4.923147460000002, 90.328
4.929107830000013, 90.344
4.93506746, 90.356
4.9410279900000065, 90.378
4.9469875299999915, 90.364
4.952948579999986, 90.366
4.958906999999996, 90.362
4.964867519999995, 90.358
4.970827309999994, 90.354
4.97678783000001, 90.38
4.9827470300000005, 90.35
4.988707380000004, 90.38
4.994667079999989, 90.41
5.000627259999995, 90.38


==> dynamics/packetsInQueue-r0-q1.csv <==
x, y
0.0008228036779999991, 0.5
0.002322608399999982, 0.5
0.0038222499999999845, 0.5
0.005322453999999991, 0.5
0.006822692399999996, 0.5
0.008322263600000004, 0.5
0.009822501650000032, 0.5
0.011322735999999972, 0.5
0.012822299999999941, 0.5
0.014322467999999968, 0.5
0.015822644000000004, 0.5
0.017322320000000085, 0.5
0.01882246400000009, 0.5
0.020322592000000063, 0.5
0.021822712, 0.5
0.023322300000000108, 0.5
0.024822300000000134, 0.5
0.02632238000000014, 0.5
0.02782245600000001, 0.5
0.029322519999999956, 0.5
0.030822572000000003, 0.5
0.03232261199999998, 0.5
0.03382264000000014, 0.5
0.035322655999999966, 0.5
0.03682266399999998, 0.5
0.03832265600000013, 0.5
0.039822639999999986, 0.5
0.04132261199999996, 0.5
0.04282257199999997, 0.5
0.044322520000000094, 0.5
0.045822456000000046, 0.5
0.04732237999999998, 0.5
0.04882230000000008, 0.5
0.050322772000000036, 0.5
0.051822660000000256, 0.5
0.05332253600000034, 0.5
0.05482240000000019, 0.5
0.0563223000000001, 0.5
0.05782229999999993, 0.5
0.05932265199999998, 0.5
0.060822480000000054, 0.5
0.062322300000000115, 0.5
0.06382265200000022, 0.5
0.06532244000000026, 0.5
0.06682276400000028, 0.5
0.06832252800000028, 0.5
0.06982230000000031, 0.5
0.07132255600000013, 0.5
0.07282229999999999, 0.5
0.07432230570000008, 0.5
0.07582252229999994, 0.5
0.0773227520000001, 0.5
0.07882244000000015, 0.5
0.08032263200000028, 0.5
0.08182230000000007, 0.5
0.08332245600000038, 0.5
0.08482259999999985, 0.5
0.0863223000000006, 0.5
0.08782272800000024, 0.5
0.08932233600000057, 0.5
0.09082242800000039, 0.5
0.09232250800000055, 0.5
0.09382256400000057, 0.5
0.09532230000000091, 0.5
0.0968226080000003, 0.5
0.09832262800000055, 0.5
0.09982270020000111, 0.5
0.10132281999999979, 0.5
0.10282250000000076, 0.5
0.10432277999999988, 0.5
0.10582274000000028, 0.5
0.10732266000000006, 0.5
0.10882258000000034, 0.5
0.11032249999999989, 0.5
0.1118229400000004, 0.5
0.11332281999999987, 0.5
0.11482269999999994, 0.5
0.1163224999999997, 0.5
0.11782254, 0.5
0.11932281999999952, 0.5
0.12082262000000007, 0.5
0.1223224999999998, 0.5
0.12382281999999929, 0.5
0.1253226199999999, 0.5
0.12682277999999986, 0.5
0.12832249999999995, 0.5
0.1298229399999991, 0.5
0.1313226599999999, 0.5
0.13282249999999973, 0.5
0.13432274000000022, 0.5
0.1358228199999997, 0.5
0.13732249999999965, 0.5
0.13882289999999894, 0.5
0.14032290000000075, 0.5
0.14182253999999966, 0.5
0.14332293999999965, 0.5
0.1448228999999992, 0.5
0.14632250000000024, 0.5
0.1478228599999997, 0.5
0.14932277999999943, 0.5
0.15082250499999966, 0.5
0.1523226950000006, 0.5
0.15382302000000037, 0.5
0.15532249999999964, 0.5
0.15682281999999956, 0.5
0.15832262000000155, 0.5
0.15982250000000017, 0.5
0.16132281999999967, 0.5
0.16282257999999944, 0.5
0.16432294000000147, 0.5
0.16582270000000068, 0.5
0.1673225000000001, 0.5
0.1688227399999997, 0.5
0.1703225000000013, 0.5
0.1718227800000009, 0.5
0.1733227799999992, 0.5
0.17482250000000008, 0.5
0.17632278000000126, 0.5
0.1778224999999998, 0.5
0.17932269999999934, 0.5
0.18082262000000088, 0.5
0.1823229400000016, 0.5
0.18382281999999892, 0.5
0.18532249999999975, 0.5
0.18682306, 0.5
0.18832250000000184, 0.5
0.18982273999999857, 0.5
0.19132249999999928, 0.5
0.1928228199999997, 0.5
0.19432250000000154, 0.5
0.19582285999999882, 0.5
0.1973224999999992, 0.5
0.19882281999999998, 0.5
0.20032250000000115, 0.5
0.2018227399999986, 0.5
0.20332249999999946, 0.5
0.2048230600000009, 0.5
0.2063225000000008, 0.5
0.20782277999999854, 0.5
0.20932249999999875, 0.5
0.2108229000000011, 0.5
0.2123225000000007, 0.5
0.21382293999999893, 0.5
0.21532249999999853, 0.5
0.2168225400000011, 0.5
0.21832282000000108, 0.5
0.21982249999999914, 0.5
0.22132273999999869, 0.5
0.22282250000000117, 0.5
0.22432290000000046, 0.5
0.22582249999999937, 0.5
0.2273225029999989, 0.5
0.22882297700000115, 0.5
0.23032250000000182, 0.5
0.23182289999999847, 0.5
0.2333224999999992, 0.5
0.23482250000000138, 0.5
0.2363231800000009, 0.5
0.23782249999999944, 0.5
0.23932282, 0.5
0.2408225000000014, 0.5
0.24232249999999989, 0.5
0.24382321999999923, 0.5
0.24532249999999994, 0.5
0.24682250000000147, 0.5
0.24832294000000024, 0.5
0.24982249999999928, 0.5
0.25132249999999995, 0.5
0.25282294000000133, 0.5
0.2543224999999988, 0.5
0.25582250099999926, 0.5
0.2573232189999999, 0.5
0.2588225000000019, 0.5
0.2603224999999975, 0.5
0.2618231799999995, 0.5
0.2633225000000006, 0.5
0.26482250000000085, 0.5
0.26632285999999955, 0.5
0.2678229400000002, 0.5
0.26932249999999974, 0.5
0.270822540000002, 0.5
0.27232305999999795, 0.5
0.2738224999999983, 0.5
0.27532250000000125, 0.5
0.27682262000000124, 0.5
0.2783231799999985, 0.5
0.27982250000000036, 0.5
0.28132249999999925, 0.5
0.28282274000000074, 0.5
0.28432329999999906, 0.5
0.285822499999999, 0.5
0.2873225000000009, 0.5
0.2888225000000019, 0.5
0.29032353999999994, 0.5
0.2918225000000009, 0.5
0.2933224999999997, 0.5
0.29482250000000093, 0.5
0.296322579999998, 0.5
0.2978234599999995, 0.5
0.29932250000000177, 0.5
0.3008225000000011, 0.5
0.3023225, 0.5
0.30382249999999766, 0.5
0.30532338000000264, 0.5
0.3068225000000013, 0.5
0.30832249999999817, 0.5
0.3098224999999996, 0.5
0.31132250000000294, 0.5
0.31282250000000095, 0.5
0.31432274599999954, 0.5
0.3158234539999973, 0.5
0.3173224999999999, 0.5
0.3188224999999991, 0.5
0.3203224999999992, 0.5
0.3218224999999988, 0.5
0.32332250000000307, 0.5
0.32482249999999946, 0.5
0.3263230199999997, 0.5
0.3278240199999963, 0.5
0.3293225, 0.5
0.3308224999999979, 0.5
0.33232249999999963, 0.5
0.3338225, 0.5
0.3353225000000021, 0.5
0.3368224999999995, 0.5
0.3383225000000018, 0.5
0.3398224999999981, 0.5
0.34132249999999936, 0.5
0.3428224999999977, 0.5
0.3443225419999987, 0.5
0.3458231779999998, 0.5
0.34732350000000045, 0.5
0.34882385999999943, 0.5
0.3503242200000009, 0.5
0.3518224999999978, 0.5
0.3533224999999998, 0.5
0.3548224999999988, 0.5
0.35632249999999877, 0.5
0.35782250000000115, 0.5
0.3593225000000034, 0.5
0.3608225000000005, 0.5
0.36232250000000005, 0.5
0.3638224999999981, 0.5
0.3653224999999998, 0.5
0.36682249999999933, 0.5
0.3683224999999996, 0.5
0.369822500000001, 0.5
0.37132251100000374, 0.5
0.37282452900000423, 0.5
0.3743237799999985, 0.5
0.3758233399999994, 0.5
0.3773229399999975, 0.5
0.37882253999999954, 0.5
0.38032250000000034, 0.5
0.3818225000000013, 0.5
0.3833225000000028, 0.5
0.3848225000000019, 0.5
0.3863224999999975, 0.5
0.387822499999999, 0.5
0.38932249999999796, 0.5
0.3908224999999992, 0.5
0.39232250000000035, 0.5
0.39382294000000134, 0.5
0.3953237000000001, 0.5
0.39682278000000215, 0.5
0.3983224999999972, 0.5
0.3998224999999991, 0.5
0.40132249999999775, 0.5
0.40282249999999875, 0.5
0.40432250000000053, 0.5
0.40582250000000275, 0.5
0.40732378000000063, 0.5
0.40882258000000216, 0.5
0.4103224999999974, 0.5
0.41182249999999854, 0.5
0.41332249999999804, 0.5
0.41482249999999926, 0.5
0.41632325999999853, 0.5
0.41782290000000216, 0.5
0.4193225000000024, 0.5
0.4208225000000001, 0.5
0.4223224999999978, 0.5
0.42382249999999844, 0.5
0.42532353999999784, 0.5
0.42682250000000027, 0.5
0.42832250000000033, 0.5
0.429822500000003, 0.5
0.431322980000004, 0.5
0.4328231399999989, 0.5
0.4343224999999983, 0.5
0.43582249999999867, 0.5
0.4373224999999982, 0.5
0.4388232600000024, 0.5
0.44032250000000106, 0.5
0.4418225000000028, 0.5
0.44332250000000306, 0.5
0.44482325999999955, 0.5
0.4463224999999985, 0.5
0.44782249999999857, 0.5
0.44932249999999796, 0.5
0.4508231000000014, 0.5
0.4523225000000019, 0.5
0.4538225000000015, 0.5
0.4553228600000025, 0.5
0.4568227399999958, 0.5
0.4583224999999989, 0.5
0.4598224999999983, 0.5
0.4613230999999988, 0.5
0.4628225000000015, 0.5
0.4643225000000025, 0.5
0.4658233000000013, 0.5
0.46732250000000375, 0.5
0.4688224999999962, 0.5
0.4703232199999986, 0.5
0.47182249999999754, 0.5
0.4733224999999982, 0.5
0.47482294000000147, 0.5
0.4763225000000025, 0.5
0.4778225000000018, 0.5
0.47932286000000385, 0.5
0.4808224999999966, 0.5
0.48232289999999983, 0.5
0.483822659999998, 0.5
0.4853224999999991, 0.5
0.4868231000000034, 0.5
0.48832250000000305, 0.5
0.4898225090000026, 0.5
0.4913230109999994, 0.5
0.49282249999999694, 0.5
0.49432273999999815, 0.5
0.49582249999999833, 0.5
0.4973227799999991, 0.5
0.4988225400000017, 0.5
0.5003225000000034, 0.5
0.5018228200000036, 0.5
0.5033224999999979, 0.5
0.5048231399999991, 0.5
0.5063224999999992, 0.5
0.5078228199999976, 0.5
0.5093225800000001, 0.5
0.5108229000000014, 0.5
0.5123226200000025, 0.5
0.5138225000000035, 0.5
0.515323059999996, 0.5
0.5168224999999981, 0.5
0.5183230199999984, 0.5
0.5198224999999985, 0.5
0.5213228599999997, 0.5
0.5228225000000031, 0.5
0.5243231400000017, 0.5
0.5258225000000026, 0.5
0.5273227799999972, 0.5
0.5288224999999979, 0.5
0.5303229399999955, 0.5
0.5318225000000006, 0.5
0.5333230200000018, 0.5
0.5348229, 0.5
0.5363225800000034, 0.5
0.5378228600000057, 0.5
0.5393225399999955, 0.5
0.5408227800000014, 0.5
0.5423224999999992, 0.5
0.5438226599999981, 0.5
0.5453224999999988, 0.5
0.5468228200000022, 0.5
0.5483225000000023, 0.5
0.5498226600000019, 0.5
0.5513227399999981, 0.5
0.5528224999999996, 0.5
0.5543228199999969, 0.5
0.5558225089999994, 0.5
0.5573228910000033, 0.5
0.5588229400000031, 0.5
0.5603225000000029, 0.5
0.5618229000000023, 0.5
0.5633228199999961, 0.5
0.5648225000000001, 0.5
0.5663227800000008, 0.5
0.5678224999999988, 0.5
0.5693226599999989, 0.5
0.5708229400000008, 0.5
0.5723225000000021, 0.5
0.5738227399999942, 0.5
0.5753230199999977, 0.5
0.5768224999999982, 0.5
0.5783227399999985, 0.5
0.5798228599999993, 0.5
0.5813225000000016, 0.5
0.5828226200000032, 0.5
0.5843227000000039, 0.5
0.5858224999999981, 0.5
0.5873227799999994, 0.5
0.588822819999998, 0.5
0.590322860000001, 0.5
0.5918224999999984, 0.5
0.5933228599999975, 0.5
0.5948228599999996, 0.5
0.5963225000000016, 0.5
0.5978228199999952, 0.5
0.5993227799999978, 0.5
0.600822699999996, 0.5
0.6023224999999978, 0.5
0.6038226200000036, 0.5
0.6053229000000012, 0.5
0.6068227800000007, 0.5
0.6083225000000065, 0.5
0.6098226199999982, 0.5
0.6113228999999989, 0.5
0.6128227000000014, 0.5
0.6143225099999975, 0.5
0.6158228899999991, 0.5
0.6173226999999984, 0.5
0.6188228599999999, 0.5
0.6203226200000007, 0.5
0.6218224999999942, 0.5
0.6233227799999992, 0.5
0.6248228999999992, 0.5
0.6263225799999972, 0.5
0.6278227000000023, 0.5
0.6293225070000051, 0.5
0.6308227730000019, 0.5
0.632322860000001, 0.5
0.6338229400000007, 0.5
0.6353225400000008, 0.5
0.6368225800000031, 0.5
0.6383224999999956, 0.5
0.63982258, 0.5
0.6413226199999996, 0.5
0.6428225799999999, 0.5
0.6443225799999962, 0.5
0.6458225399999948, 0.5
0.6473224999999989, 0.5
0.648822940000001, 0.5
0.650322859999998, 0.5
0.6518225000000025, 0.5
0.6533227800000041, 0.5
0.6548226600000036, 0.5
0.6563225399999993, 0.5
0.657822900000002, 0.5
0.659322780000002, 0.5
0.6608226200000038, 0.5
0.6623229399999955, 0.5
0.6638227800000001, 0.5
0.6653225799999983, 0.5
0.6668229000000045, 0.5
0.6683226599999953, 0.5
0.6698229399999959, 0.5
0.6713224999999972, 0.5
0.6728226999999996, 0.5
0.6743225000000018, 0.5
0.6758227000000029, 0.5
0.6773229400000035, 0.5
0.6788226600000055, 0.5
0.6803228600000004, 0.5
0.6818225400000022, 0.5
0.6833227400000025, 0.5
0.684822939999996, 0.5
0.6863225799999977, 0.5
0.6878227799999987, 0.5
0.6893229399999984, 0.5
0.6908225400000007, 0.5
0.6923226999999957, 0.5
0.6938228199999968, 0.5
0.6953229399999986, 0.5
0.6968225000000003, 0.5
0.6983226200000011, 0.5
0.6998230600000039, 0.5
0.7013229000000031, 0.5
0.7028225000000002, 0.5
0.7043225000000028, 0.5
0.7058225000000028, 0.5
0.7073225400000022, 0.5
0.7088225799999979, 0.5
0.7103226199999987, 0.5
0.7118226199999983, 0.5
0.7133226599999973, 0.5
0.7148226599999956, 0.5
0.7163226199999969, 0.5
0.7178226199999963, 0.5
0.7193225799999999, 0.5
0.7208225400000016, 0.5
0.7223225000000012, 0.5
0.7238225000000041, 0.5
0.725322940000004, 0.5
0.726822859999998, 0.5
0.7283227800000028, 0.5
0.7298227000000032, 0.5
0.7313225800000034, 0.5
0.7328224999999942, 0.5
0.7343228599999972, 0.5
0.735822699999998, 0.5
0.7373225399999981, 0.5
0.7388224999999955, 0.5
0.740322859999998, 0.5
0.7418227009999963, 0.5
0.7433225389999993, 0.5
0.7448227800000022, 0.5
0.746322580000002, 0.5
0.747822500000004, 0.5
0.7493227800000077, 0.5
0.7508225799999997, 0.5
0.7523227400000035, 0.5
0.7538225000000058, 0.5
0.7553228999999948, 0.5
0.7568226199999951, 0.5
0.7583227399999974, 0.5
0.7598224999999994, 0.5
0.761322819999994, 0.5
0.7628228599999946, 0.5
0.7643225399999993, 0.5
0.7658228999999968, 0.5
0.7673225399999997, 0.5
0.7688229000000033, 0.5
0.7703229000000029, 0.5
0.7718225000000049, 0.5
0.7733227800000009, 0.5
0.7748227000000009, 0.5
0.7763225000000036, 0.5
0.7778226200000063, 0.5
0.7793228999999947, 0.5
0.780822739999999, 0.5
0.7823224999999969, 0.5
0.7838225799999992, 0.5
0.7853228199999948, 0.5
0.7868226199999958, 0.5
0.7883228599999956, 0.5
0.7898225029999997, 0.5
0.7913229370000001, 0.5
0.7928225000000025, 0.5
0.7943227800000043, 0.5
0.7958229400000049, 0.5
0.7973225000000025, 0.5
0.7988229000000022, 0.5
0.8003225000000032, 0.5
0.8018225000000029, 0.5
0.8033228599999983, 0.5
0.8048229399999968, 0.5
0.8063224999999976, 0.5
0.8078226199999994, 0.5
0.8093227799999972, 0.5
0.8108228999999963, 0.5
0.8123224999999968, 0.5
0.8138225400000003, 0.5
0.8153229000000016, 0.5
0.816822860000002, 0.5
0.8183229400000043, 0.5
0.8198225000000054, 0.5
0.8213225000000032, 0.5
0.8228226600000039, 0.5
0.8243227000000048, 0.5
0.8258230599999941, 0.5
0.8273228599999948, 0.5
0.8288233399999946, 0.5
0.8303224999999985, 0.5
0.8318224999999959, 0.5
0.8333224999999953, 0.5
0.8348224999999994, 0.5
0.8363224999999981, 0.5
0.8378225, 0.5
0.8393225000000045, 0.5
0.8408225000000029, 0.5
0.8423225000000042, 0.5
0.8438225000000028, 0.5
0.8453225000000039, 0.5
0.846822500000004, 0.5
0.8483233400000065, 0.5
0.8498228599999963, 0.5
0.8513230200000004, 0.5
0.8528226599999943, 0.5
0.8543225799999986, 0.5
0.8558224999999945, 0.5
0.8573224999999947, 0.5
0.8588224999999997, 0.5
0.8603231799999982, 0.5
0.8618226999999993, 0.5
0.8633225800000052, 0.5
0.8648225000000044, 0.5
0.8663229400000029, 0.5
0.8678229400000029, 0.5
0.8693225000000044, 0.5
0.8708225000000048, 0.5
0.8723229000000002, 0.5
0.8738228199999992, 0.5
0.8753224999999968, 0.5
0.8768228999999991, 0.5
0.8783227399999985, 0.5
0.8798224999999962, 0.5
0.8813227799999946, 0.5
0.8828225799999992, 0.5
0.8843225000000007, 0.5
0.8858229000000002, 0.5
0.887322500000005, 0.5
0.8888227800000056, 0.5
0.8903225400000022, 0.5
0.8918229000000035, 0.5
0.8933226600000066, 0.5
0.8948225060000055, 0.5
0.8963227339999909, 0.5
0.8978228199999979, 0.5
0.8993225399999975, 0.5
0.9008228600000001, 0.5
0.902322539999994, 0.5
0.9038228599999967, 0.5
0.9053225399999951, 0.5
0.9068228199999997, 0.5
0.9083225060000025, 0.5
0.9098227340000005, 0.5
0.9113226200000032, 0.5
0.9128228600000069, 0.5
0.9143225000000009, 0.5
0.9158227000000047, 0.5
0.9173229000000048, 0.5
0.918822500000006, 0.5
0.9203226599999915, 0.5
0.9218228199999932, 0.5
0.92332294, 0.5
0.9248225399999971, 0.5
0.926322659999994, 0.5
0.9278227799999976, 0.5
0.9293228599999945, 0.5
0.9308224999999997, 0.5
0.9323229400000032, 0.5
0.933822540000002, 0.5
0.935322580000004, 0.5
0.9368225000000083, 0.5
0.9383226200000027, 0.5
0.9398226600000056, 0.5
0.9413226600000064, 0.5
0.9428226199999936, 0.5
0.9443226199999926, 0.5
0.9458225799999949, 0.5
0.9473225399999966, 0.5
0.948822499999997, 0.5
0.9503229399999963, 0.5
0.9518228599999975, 0.5
0.9533227399999966, 0.5
0.9548226599999999, 0.5
0.9563225400000032, 0.5
0.9578229800000049, 0.5
0.9593228200000042, 0.5
0.9608226600000036, 0.5
0.9623225000000039, 0.5
0.9638229400000069, 0.5
0.9653227400000084, 0.5
0.9668229799999953, 0.5
0.9683227399999932, 0.5
0.969822499999995, 0.5
0.9713228999999957, 0.5
0.9728226599999936, 0.5
0.9743224999999958, 0.5
0.9758227799999977, 0.5
0.977322859999998, 0.5
0.9788225800000008, 0.5
0.9803229400000028, 0.5
0.9818226600000042, 0.5
0.9833226600000052, 0.5
0.9848225000000039, 0.5
0.9863226600000069, 0.5
0.9878225000000066, 0.5
0.989322660000004, 0.5
0.990822579999992, 0.5
0.9923229399999943, 0.5
0.9938228999999962, 0.5
0.9953224999999969, 0.5
0.9968227399999945, 0.5
0.9983226199999963, 0.5
0.9998224989999991, 0.5
1.0013219000000055, 0.5
1.002821500000004, 0.5
1.0043219000000039, 0.5
1.0058215000000053, 0.5
1.0073219000000038, 0.5
1.0088215000000065, 0.5
1.0103219000000059, 0.5
1.0118214999999902, 0.5
1.0133218999999927, 0.5
1.0148214999999947, 0.5
1.016321899999999, 0.5
1.0178214999999975, 0.5
1.0193218999999945, 0.5
1.0208218999999972, 0.5
1.022321499999999, 0.5
1.0238219000000006, 0.5
1.0253215000000022, 0.5
1.026821900000004, 0.5
1.0283215000000054, 0.5
1.0298215000000024, 0.5
1.031321900000006, 0.5
1.0328215000000063, 0.5
1.0343219000000066, 0.5
1.0358214999999915, 0.5
1.0373214999999933, 0.5
1.0388222999999945, 0.5
1.0403214999999972, 0.5
1.041821499999993, 0.5
1.0433218999999954, 0.5
1.0448218999999983, 0.5
1.046321499999998, 0.5
1.0478215100000015, 0.5
1.049322290000004, 0.5
1.0508215000000027, 0.5
1.0523215000000068, 0.5
1.0538219000000049, 0.5
1.0553219000000047, 0.5
1.0568215000000072, 0.5
1.0583214999999981, 0.5
1.0598218999999907, 0.5
1.061321899999997, 0.5
1.0628214999999992, 0.5
1.0643214999999961, 0.5
1.0658214999999964, 0.5
1.0673215000000016, 0.5
1.0688226999999988, 0.5
1.0703215000000017, 0.5
1.0718214999999978, 0.5
1.0733215000000025, 0.5
1.0748215000000068, 0.5
1.076321500000001, 0.5
1.0778219000000018, 0.5
1.0793223000000092, 0.5
1.080822300000003, 0.5
1.0823214999999895, 0.5
1.083821499999996, 0.5
1.0853214999999934, 0.5
1.0868214999999943, 0.5
1.0883214999999968, 0.5
1.0898214999999942, 0.5
1.091321499999996, 0.5
1.0928215000000019, 0.5
1.0943215000000002, 0.5
1.0958215000000007, 0.5
1.0973215000000072, 0.5
1.098821500000006, 0.5
1.1003215000000015, 0.5
1.1018215000000087, 0.5
1.1033215000000076, 0.5
1.1048215000000055, 0.5
1.1063214999999964, 0.5
1.1078214999999958, 0.5
1.1093214999999954, 0.5
1.1108215000000012, 0.5
1.1123214999999975, 0.5
1.113821499999997, 0.5
1.1153215000000032, 0.5
1.1168222999999982, 0.5
1.1183223, 0.5
1.1198219000000003, 0.5
1.1213214999999992, 0.5
1.1228215000000066, 0.5
1.1243215000000015, 0.5
1.1258215000000005, 0.5
1.127321500000008, 0.5
1.1288227000000046, 0.5
1.1303214999999898, 0.5
1.1318214999999954, 0.5
1.1333214999999957, 0.5
1.1348214999999953, 0.5
1.1363223099999944, 0.5
1.1378218899999972, 0.5
1.1393214999999977, 0.5
1.1408215000000006, 0.5
1.142321900000002, 0.5
1.1438219000000043, 0.5
1.145321500000006, 0.5
1.146821500000005, 0.5
1.1483223000000047, 0.5
1.1498215000000074, 0.5
1.1513215000000099, 0.5
1.1528218999999928, 0.5
1.1543218999999985, 0.5
1.1558214999999967, 0.5
1.15732151, 0.5
1.158822289999999, 0.5
1.160321499999999, 0.5
1.1618218999999999, 0.5
1.163321900000004, 0.5
1.164821499999995, 0.5
1.1663219000000018, 0.5
1.1678215000000016, 0.5
1.1693215000000006, 0.5
1.1708222999999993, 0.5
1.1723215000000031, 0.5
1.173822300000009, 0.5
1.175321500000002, 0.5
1.176821899999989, 0.5
1.178321499999994, 0.5
1.1798214999999943, 0.5
1.1813218999999962, 0.5
1.182821499999996, 0.5
1.184321899999996, 0.5
1.1858214999999956, 0.5
1.187321900000002, 0.5
1.1888215000000026, 0.5
1.190321900000002, 0.5
1.1918215000000065, 0.5
1.1933219000000088, 0.5
1.194821500000003, 0.5
1.1963219000000092, 0.5
1.1978215000000103, 0.5
1.1993218999999926, 0.5
1.2008219, 0.5
1.202321500000002, 0.5
1.2038218999999974, 0.5
1.2053215000000017, 0.5
1.2068219000000042, 0.5
1.2083219000000003, 0.5
1.209821500000003, 0.5
1.211321899999993, 0.5
1.2128219000000013, 0.5
1.2143215000000003, 0.5
1.2158218999999983, 0.5
1.2173218999999977, 0.5
1.2188215000000016, 0.5
1.220321900000001, 0.5
1.2218219000000035, 0.5
1.2233214999999935, 0.5
1.2248218999999876, 0.5
1.2263214999999936, 0.5
1.2278218999999984, 0.5
1.2293214999999895, 0.5
1.230821899999997, 0.5
1.2323215000000016, 0.5
1.2338218999999946, 0.5
1.2353215000000006, 0.5
1.236821500000008, 0.5
1.2383219000000003, 0.5
1.2398219000000053, 0.5
1.2413215000000088, 0.5
1.2428219000000043, 0.5
1.2443219000000092, 0.5
1.2458219000000048, 0.5
1.2473214999999964, 0.5
1.2488218999999972, 0.5
1.2503219000000023, 0.5
1.2518215000000026, 0.5
1.2533218999999989, 0.5
1.2548215000000058, 0.5
1.2563215000000056, 0.5
1.2578214999999957, 0.5
1.2593214999999927, 0.5
1.2608214999999974, 0.5
1.2623215000000012, 0.5
1.2638214999999984, 0.5
1.265321499999998, 0.5
1.2668215000000032, 0.5
1.2683215000000017, 0.5
1.269821499999986, 0.5
1.2713215099999953, 0.5
1.272821889999994, 0.5
1.2743218999999912, 0.5
1.2758218999999988, 0.5
1.2773218999999962, 0.5
1.2788218999999916, 0.5
1.280321500000004, 0.5
1.2818219000000013, 0.5
1.2833218999999976, 0.5
1.2848219000000083, 0.5
1.2863219000000057, 0.5
1.2878215000000017, 0.5
1.2893219000000098, 0.5
1.2908219000000067, 0.5
1.2923215000000072, 0.5
1.2938218999999984, 0.5
1.2953215, 0.5
1.2968214999999998, 0.5
1.298321900000006, 0.5
1.2998219000000029, 0.5
1.3013215000000022, 0.5
1.302821900000005, 0.5
1.3043214999999906, 0.5
1.305821899999995, 0.5
1.3073214999999938, 0.5
1.3088218999999965, 0.5
1.3103219, 0.5
1.3118214999999978, 0.5
1.3133218999999976, 0.5
1.3148219000000034, 0.5
1.3163218999999973, 0.5
1.317821499999989, 0.5
1.3193214999999934, 0.5
1.3208218999999963, 0.5
1.3223215099999945, 0.5
1.3238222899999956, 0.5
1.3253214999999974, 0.5
1.3268219099999952, 0.5
1.3283218900000013, 0.5
1.3298215000000035, 0.5
1.3313219100000018, 0.5
1.332821890000007, 0.5
1.3343215000000066, 0.5
1.3358219000000056, 0.5
1.3373215000000092, 0.5
1.3388215000000103, 0.5
1.3403219099999975, 0.5
1.3418218900000012, 0.5
1.3433215000000005, 0.5
1.3448215100000047, 0.5
1.3463222900000054, 0.5
1.3478219000000056, 0.5
1.3493215000000072, 0.5
1.3508215000000072, 0.5
1.3523223000000006, 0.5
1.353821899999999, 0.5
1.3553218999999959, 0.5
1.3568214999999972, 0.5
1.3583214999999964, 0.5
1.3598214999999982, 0.5
1.3613214999999999, 0.5
1.3628223000000106, 0.5
1.3643218999999887, 0.5
1.3658222999999918, 0.5
1.367322299999993, 0.5
1.3688218999999942, 0.5
1.3703214999999935, 0.5
1.371821499999997, 0.5
1.3733214999999976, 0.5
1.3748214999999993, 0.5
1.3763215000000022, 0.5
1.377821500000004, 0.5
1.379321500000005, 0.5
1.3808219000000077, 0.5
1.3823219000000035, 0.5
1.383822300000009, 0.5
1.3853219000000105, 0.5
1.3868222999999984, 0.5
1.3883218999999996, 0.5
1.389821500000005, 0.5
1.3913215000000017, 0.5
1.3928215000000064, 0.5
1.3943215000000062, 0.5
1.3958219000000056, 0.5
1.3973219100000087, 0.5
1.398821889999988, 0.5
1.400321499999992, 0.5
1.401821499999998, 0.5
1.4033218999999924, 0.5
1.4048222999999944, 0.5
1.4063214999999987, 0.5
1.4078214999999967, 0.5
1.4093219000000003, 0.5
1.4108218999999913, 0.5
1.4123214999999882, 0.5
1.4138218999999923, 0.5
1.4153219000000004, 0.5
1.4168214999999915, 0.5
1.4183218999999943, 0.5
1.4198218999999983, 0.5
1.4213214999999972, 0.5
1.4228219100000004, 0.5
1.424321890000006, 0.5
1.4258215000000027, 0.5
1.427321900000007, 0.5
1.42882150000001, 0.5
1.4303219000000063, 0.5
1.431821500000009, 0.5
1.43332191000001, 0.5
1.4348218899999978, 0.5
1.4363219000000012, 0.5
1.4378215000000074, 0.5
1.4393219000000075, 0.5
1.440821500000006, 0.5
1.4423223100000089, 0.5
1.443821500000006, 0.5
1.445321909999992, 0.5
1.4468219099999882, 0.5
1.448321509999992, 0.5
1.4498219099999976, 0.5
1.4513215099999945, 0.5
1.452821929999997, 0.502
1.4543219500000089, 0.504
1.4558215399999967, 0.502
1.4573219699999889, 0.508
1.4588220299999932, 0.51
1.4603215899999906, 0.508
1.4618220799999921, 0.556
1.4633232799999956, 0.658
1.4648306699999945, 0.578
1.4663490299999966, 0.73
1.4678792799999978, 0.756
1.4693949100000028, 0.696
1.4709123400000041, 0.662
1.4724305900000025, 0.66
1.473945280000009, 0.69
1.475473930000003, 0.814
1.4769916000000094, 0.754
1.478524410000006, 0.736
1.4800446800000142, 0.736
1.4815721, 0.832
1.4831007100000049, 0.632
1.4846222000000038, 0.732
1.4861558100000076, 0.826
1.4876740000000055, 0.694
1.4892066400000095, 0.814
1.490741560000008, 0.848
1.4922657299999889, 0.7
1.4938000899999881, 0.736
1.4953347299999975, 0.868
1.4968589599999944, 0.766
1.4983942199999947, 0.738
1.4999302999999953, 0.886
1.5014721700000029, 0.87
1.5030138400000017, 0.748
1.5045379599999864, 0.708
1.5060736999999924, 0.838
1.5076146699999915, 0.882
1.5091601899999962, 0.868
1.5107043299999918, 0.78
1.5122482099999954, 0.876
1.5137941599999951, 0.872
1.5153362000000008, 0.746
1.5168627300000037, 0.7
1.5183978500000042, 0.814
1.5199397600000033, 0.882
1.5214836600000063, 0.87
1.52302838000001, 0.78
1.5245748800000067, 0.874
1.526140810000009, 0.876
1.5277091799999996, 0.868
1.5292591600000007, 0.868
1.5308056100000031, 0.782
1.5323517300000071, 0.856
1.5338965800000057, 0.888
1.5354483600000077, 0.79
1.536992630000006, 0.858
1.5385494800000041, 0.868
1.5401228799999924, 0.782
1.5416753699999917, 0.874
1.5432238999999905, 0.87
1.5447759800000007, 0.868
1.5463523099999963, 0.87
1.5479080899999937, 0.78
1.5494683399999962, 0.876
1.55104116999999, 0.874
1.5525935999999911, 0.868
1.5541456999999892, 0.868
1.5557222899999947, 0.87
1.557279009999992, 0.78
1.5588381799999935, 0.876
1.5604115899999984, 0.874
1.5619859199999986, 0.87
1.5635580800000026, 0.868
1.565108569999999, 0.87
1.5666836000000048, 0.874
1.5682503400000107, 0.88
1.569824860000006, 0.79
1.571396190000011, 0.876
1.5729701600000097, 0.884
1.57454215, 0.872
1.5761337700000035, 0.874
1.5777058000000053, 0.868
1.5792854200000066, 0.87
1.5808515900000069, 0.868
1.5824332100000087, 0.87
1.5840190300000119, 0.874
1.5855887599999874, 0.868
1.5871756799999854, 0.87
1.5887546099999894, 0.794
1.5903274099999927, 0.924
1.5919187699999944, 0.96
1.5935109799999958, 0.874
1.595084639999994, 0.894
1.596663499999996, 0.994
1.5982571999999964, 0.912
1.599850119999992, 0.898
1.601443659999989, 0.87
1.6030357999999933, 0.874
1.604629659999989, 0.874
1.6062228799999962, 0.962
1.6078177099999986, 0.876
1.609409560000001, 0.88
1.611004650000008, 0.874
1.612599170000003, 0.874
1.6141918000000002, 0.88
1.6157861600000054, 0.874
1.6173814700000064, 0.874
1.6189751400000096, 0.884
1.6205703800000169, 0.974
1.622165940000003, 0.996
1.6237610900000075, 1.044
1.625371490000004, 1.006
1.626978300000007, 0.962
1.628578160000007, 0.938
1.6301735200000096, 1.046
1.6317894300000106, 1.118
1.6333964699999879, 0.942
1.6349944599999888, 1.046
1.6366087399999856, 1.048
1.638218159999996, 0.994
1.6398302299999912, 1.024
1.6414384099999957, 1.112
1.6430574399999949, 1.006
1.6446627299999959, 1.064
1.6462817199999937, 0.992
1.6478915499999929, 0.998
1.6495085299999979, 1.11
1.6511312499999908, 1.1
1.65274251, 1.006
1.6543567300000008, 1.064
1.65597761, 1.086
1.6576025600000042, 1.114
1.6592116800000052, 1.052
1.6608312100000122, 1.076
1.6624584100000064, 1.082
1.6640879300000122, 1.026
1.6657201800000094, 1.184
1.6673461700000145, 1.0
1.6689698100000019, 1.052
1.6705957500000057, 1.178
1.6722253300000045, 1.088
1.6738547200000082, 1.07
1.6754843300000113, 1.076
1.6771111700000128, 1.034
1.6787435300000098, 1.16
1.680373269999991, 1.01
1.6820059699999907, 1.068
1.6836399199999956, 1.16
1.6852735899999916, 1.066
1.6869071899999963, 1.074
1.6885526799999935, 0.974
1.6901868099999973, 1.13
1.6918174999999813, 1.076
1.6934621899999918, 1.044
1.6950984499999895, 1.154
1.6967451699999974, 1.046
1.698384469999991, 0.952
1.7000215, 1.154
1.7016668199999951, 1.052
1.7033182400000029, 1.07
1.7049733700000014, 1.16
1.7066271500000059, 0.95
1.7082606000000022, 1.07
1.709906770000009, 1.142
1.7115568000000068, 1.076
1.7132118200000148, 0.992
1.7148657900000057, 1.124
1.7165164500000007, 1.064
1.7181702300000057, 1.068
1.7198237300000083, 1.166
1.7214794800000128, 0.95
1.723143070000009, 1.166
1.724806430000015, 1.1
1.726468579999989, 0.992
1.728122329999983, 1.124
1.7297863699999911, 1.082
1.731448459999995, 1.092
1.733113809999991, 1.04
1.734776289999993, 1.076
1.7364382999999957, 1.19
1.7381050400000047, 1.04
1.7397744599999885, 1.066
1.7414430799999918, 1.058
1.743112689999992, 1.046
1.744783279999991, 1.05
1.7464515200000004, 1.054
1.7481215899999947, 1.162
1.7497933100000012, 0.95
1.7514667900000032, 1.17
1.7531398800000024, 1.08
1.754812710000006, 1.022
1.7564883600000039, 1.098
1.7581641900000136, 1.112
1.7598569400000101, 1.04
1.7615318900000143, 1.09
1.763208030000007, 1.186
1.764902830000004, 0.95
1.7665873300000068, 1.212
1.7682701000000116, 1.022
1.7699521500000102, 1.118
1.7716329700000126, 1.096
1.773320389999988, 1.096
1.7750140899999887, 1.054
1.7766966999999905, 1.276
1.7784078699999943, 0.968
1.780091619999992, 1.244
1.7817794599999939, 0.956
1.783476949999994, 1.23
1.7851574299999955, 1.22
1.7868777499999842, 1.06
1.7885627499999976, 1.334
1.790276949999997, 0.95
1.7919636699999935, 1.236
1.7936505199999955, 1.042
1.7953795800000034, 1.328
1.797070439999996, 1.046
1.7987907900000069, 1.238
1.800472600000006, 1.23
1.8021973400000026, 1.046
1.8038836700000085, 1.402
1.8056176600000124, 0.968
1.8073088700000104, 1.406
1.8090407900000016, 0.992
1.810736520000004, 1.382
1.8124688100000075, 1.058
1.8141635400000065, 1.312
1.8158931400000098, 1.058
1.8175902300000144, 1.416
1.8193201500000107, 0.95
1.8210206499999877, 1.492
1.822767029999985, 0.96
1.824459309999991, 1.402
1.826215289999991, 1.14
1.8278984799999938, 1.234
1.8296640499999939, 1.218
1.8313456000000004, 1.292
1.8331163599999938, 1.238
1.8348144199999938, 1.136
1.8365586699999925, 1.508
1.8382894299999968, 0.95
1.8399979999999982, 1.496
1.8417659099999992, 1.138
1.8434501299999977, 1.294
1.8452407700000022, 1.346
1.8469406600000033, 1.136
1.8486825900000035, 1.58
1.850441020000004, 0.968
1.8521323800000062, 1.406
1.8539266200000082, 1.32
1.8556203200000059, 1.042
1.8573735700000076, 1.58
1.8591470600000055, 1.14
1.8608307600000098, 1.37
1.8626339800000105, 1.532
1.8643769100000172, 0.95
1.8660768400000165, 1.492
1.8678880299999883, 1.41
1.869599989999989, 0.952
1.8713281099999883, 1.58
1.8731484099999876, 1.41
1.8748534199999942, 1.042
1.8765874299999965, 1.652
1.8784143900000037, 1.378
1.8801339999999904, 1.002
1.881852929999993, 1.58
1.8836799899999936, 1.58
1.8854374599999957, 1.048
1.8871302699999981, 1.312
1.888940759999998, 1.58
1.8907502500000049, 1.318
1.8924372200000015, 1.22
1.8942041800000027, 1.582
1.8960335200000065, 1.58
1.897818950000007, 1.05
1.8995034400000128, 1.31
1.901295220000015, 1.58
1.903126450000004, 1.58
1.9049026700000073, 1.14
1.90658636000001, 1.312
1.9083874300000099, 1.652
1.91021998000001, 1.598
1.9120349600000133, 1.27
1.9137344200000022, 1.092
1.915479789999987, 1.58
1.9173114899999864, 1.58
1.9191421699999902, 1.58
1.9209388999999917, 1.23
1.9226208199999923, 1.222
1.9244038299999962, 1.638
1.9262355699999911, 1.612
1.9280659999999934, 1.58
1.929898529999993, 1.58
1.931657299999998, 0.96
1.9333483899999941, 1.402
1.9351584699999964, 1.58
1.9369898599999962, 1.58
1.9388206000000008, 1.652
1.9406530700000042, 1.61
1.9424838400000042, 1.658
1.944250700000004, 0.96
1.94593828000001, 1.402
1.9477445500000121, 1.58
1.949575940000004, 1.58
1.9514064200000059, 1.58
1.9532382200000082, 1.58
1.9550682200000118, 1.592
1.9569018300000112, 1.658
1.9587312500000122, 1.668
1.9605647799999883, 1.582
1.96237846999999, 1.288
1.9640777699999885, 1.074
1.965823969999991, 1.58
1.9676552199999906, 1.58
1.9694862499999928, 1.58
1.9713170899999948, 1.58
1.973148839999989, 1.668
1.9749802199999904, 1.622
1.9768118499999916, 1.63
1.9786423899999948, 1.58
1.9804737199999949, 1.58
1.9823045499999958, 1.58
1.9841359399999987, 1.58
1.9859664200000036, 1.58
1.987798220000008, 1.58
1.9896282200000102, 1.592
1.9914618300000066, 1.658
1.9932910500000085, 1.668
1.9951241800000121, 1.582
1.9969533200000043, 1.58
1.9987859500000058, 1.58
2.0006156100000085, 1.58
2.002447750000013, 1.58
2.004280660000012, 1.722
2.006240830000014, 1.25
2.0081702799999817, 1.574
2.010005549999986, 1.646
2.011835259999989, 1.67
2.013667889999991, 1.58
2.01549750999999, 1.58
2.0173296799999916, 1.58
2.019159789999995, 1.58
2.0209914899999877, 1.58
2.02282206999999, 1.58
2.0247253399999896, 1.51
2.0266994499999926, 1.508
2.0285493399999943, 1.616
2.0303789399999967, 1.666
2.0322115500000013, 1.58
2.0340416900000045, 1.58
2.0358747600000053, 1.64
2.0378237600000113, 1.348
2.039765120000008, 1.56
2.04159847000001, 1.58
2.043429860000005, 1.58
2.0452606000000095, 1.652
2.047144090000008, 1.528
2.049128080000011, 1.548
2.0509878900000125, 1.58
2.0528175100000157, 1.58
2.0546510199999917, 1.64
2.056599449999986, 1.358
2.0585414599999883, 1.56
2.06037421999999, 1.58
2.062206639999995, 1.652
2.064137529999993, 1.418
2.066095249999995, 1.578
2.067931049999988, 1.668
2.0697710599999897, 1.552
2.0717354199999938, 1.418
2.0736575599999933, 1.58
2.0754881599999937, 1.58
2.0773840100000007, 1.502
2.0793639700000024, 1.458
2.0812146200000052, 1.58
2.0830930400000054, 1.6
2.0850788400000027, 1.466
2.0869402200000113, 1.622
2.0888250800000026, 1.47
2.0908108100000034, 1.54
2.0926652900000047, 1.58
2.0945568200000158, 1.51
2.0965396200000086, 1.458
2.098392860000012, 1.644
2.100348990000015, 1.354
2.1022840999999866, 1.56
2.104145469999988, 1.62
2.1061313499999885, 1.448
2.108012399999992, 1.728
2.109952099999992, 1.35
2.11190324999999, 1.56
2.1137957799999887, 1.502
2.1157801899999953, 1.458
2.11765355999999, 1.612
2.1196412999999885, 1.348
2.1215290599999883, 1.73
2.12348776, 1.258
2.125419900000001, 1.71
2.1273559499999997, 1.348
2.129310980000007, 1.65
2.1312278700000102, 1.402
2.1331983600000086, 1.566
2.135127730000013, 1.498
2.1370943700000025, 1.47
2.1390245300000035, 1.49
2.1409901000000153, 1.488
2.142925140000012, 1.49
2.1448902000000123, 1.638
2.1468554200000245, 1.268
2.148803809999989, 1.69
2.150781829999991, 1.436
2.1527177899999868, 1.442
2.154704309999984, 1.528
2.1566356799999973, 1.502
2.1586215400000013, 1.518
2.160591459999992, 1.358
2.162556379999993, 1.6
2.164544710000004, 1.348
2.1665007400000014, 1.51
2.1684803199999965, 1.608
2.170455240000007, 1.28
2.172438009999992, 1.56
2.174427069999996, 1.618
2.1763925699999973, 1.348
2.178376779999993, 1.416
2.1803709399999978, 1.586
2.1823592900000133, 1.358
2.1843433099999965, 1.572
2.186333319999999, 1.478
2.188325160000011, 1.3
2.1903065100000125, 1.572
2.1923087000000105, 1.482
2.194318030000016, 1.352
2.1962960699999847, 1.408
2.198303989999985, 1.484
2.200311419999993, 1.482
2.2023200399999916, 1.428
2.2043001799999917, 1.502
2.2063047599999956, 1.482
2.208322410000004, 1.36
2.2103491999999947, 1.342
2.2123597199999883, 1.474
2.214365659999991, 1.474
2.216373800000005, 1.484
2.218386849999997, 1.348
2.2204173200000064, 1.478
2.2224266700000035, 1.384
2.2244511200000012, 1.404
2.226485410000011, 1.4
2.2285150800000144, 1.408
2.230550300000002, 1.392
2.232581380000007, 1.432
2.234616780000017, 1.374
2.2366485600000114, 1.446
2.238681430000015, 1.39
2.2407133700000204, 1.446
2.242746369999984, 1.4
2.2447784299999967, 1.436
2.2468175800000005, 1.572
2.2488566699999875, 1.614
2.25089863, 1.532
2.2529369799999897, 1.536
2.2549786599999897, 1.564
2.25703306, 1.652
2.259093739999996, 1.556
2.2611309899999954, 1.548
2.2631899700000075, 1.67
2.2652540699999983, 1.678
2.267319009999989, 1.694
2.2693842699999998, 1.694
2.2714487800000076, 1.698
2.273513909999993, 1.792
2.2755821100000153, 1.798
2.2776479900000015, 1.744
2.279712970000006, 1.72
2.281787530000005, 1.62
2.283883040000007, 1.644
2.2859501100000092, 1.72
2.2880298200000024, 1.642
2.290123029999988, 1.72
2.292205439999982, 1.48
2.294292249999978, 1.71
2.2963826999999974, 1.41
2.298465099999983, 1.694
2.3005592099999923, 1.544
2.302639689999999, 1.794
2.3047471699999966, 1.484
2.306861009999999, 1.41
2.308949799999998, 1.712
2.311038939999999, 1.57
2.3131498100000023, 1.48
2.3152655400000084, 1.458
2.317380559999997, 1.59
2.3194931900000184, 1.48
2.3216009700000018, 1.41
2.323712370000015, 1.466
2.325835250000008, 1.586
2.327945890000004, 1.442
2.3300568800000128, 1.48
2.3321997500000102, 2.002
2.3343303000000146, 1.502
2.3364448199999863, 1.41
2.338579969999987, 1.984
2.3407154299999893, 1.514
2.3428486100000003, 1.874
2.3449820599999924, 1.6
2.347107000000008, 1.654
2.3492543099999916, 1.85
2.351397280000011, 1.794
2.353536529999999, 1.842
2.3556880500000106, 1.766
2.357828829999992, 1.818
2.359997149999988, 1.78
2.3621473100000014, 1.724
2.364279989999996, 1.92
2.3664511300000024, 1.636
2.3686126400000025, 1.912
2.3707692899999997, 1.87
2.3729354699999847, 1.754
2.3751029000000003, 1.81
2.377257150000009, 1.942
2.37942559, 1.686
2.3816056800000136, 1.806
2.3837769499999806, 1.784
2.3859571199999907, 1.98
2.388131399999985, 1.776
2.390317399999996, 1.956
2.3924958499999893, 2.0
2.3946827100000054, 1.894
2.3968617299999906, 2.016
2.3990474099999997, 1.884
2.401230289999998, 2.016
2.403414919999996, 2.01
2.405641070000003, 2.068
2.407835520000002, 1.992
2.4100222500000124, 1.922
2.412241650000006, 2.076
2.4144431900000085, 2.064
2.416647870000012, 1.946
2.4188587800000088, 2.108
2.42107816000001, 2.114
2.4232911600000038, 2.106
2.425505020000016, 2.072
2.427740840000014, 2.046
2.429958769999992, 2.158
2.432172319999996, 2.154
2.4344063599999886, 2.056
2.436643840000006, 2.014
2.4388753600000004, 2.154
2.4411029400000004, 2.184
2.4433382000000115, 2.206
2.4455888599999933, 1.974
2.447840820000009, 1.934
2.4500691000000114, 2.192
2.4523252999999943, 2.024
2.4545774899999935, 2.034
2.4568274699999955, 2.156
2.4590863799999942, 1.796
2.4613344099999965, 2.166
2.4635988899999886, 1.868
2.465864559999993, 2.008
2.4681268899999975, 1.816
2.4703910000000024, 2.178
2.4726511399999977, 1.896
2.4749437100000224, 1.768
2.4772267499999794, 2.074
2.4794777999999864, 1.888
2.4817650499999995, 1.752
2.484065419999982, 1.768
2.4863634599999904, 1.768
2.488623409999998, 2.174
2.4908901599999895, 1.832
2.4931857599999936, 1.768
2.4954840399999965, 1.768
2.4977823399999943, 1.768
2.5000847899999945, 1.764
2.5023841100000124, 1.828
2.504685099999996, 1.94
2.5070309900000103, 2.454
2.5093604400000205, 1.81
2.5116594500000105, 1.768
2.513957340000011, 1.768
2.5162896300000117, 2.322
2.518631510000018, 1.974
2.5209343700000097, 1.828
2.523248970000004, 2.132
2.525597429999993, 2.154
2.5279329299999955, 2.382
2.5302806200000005, 2.004
2.5325972500000087, 2.064
2.5349434100000052, 2.2
2.537306540000005, 2.45
2.5396414900000113, 2.214
2.541992800000006, 2.258
2.5443492100000107, 2.372
2.546702839999998, 2.378
2.549063300000001, 2.418
2.5514228199999933, 2.258
2.553778980000006, 2.482
2.5561614499999976, 2.506
2.558523830000004, 2.27
2.5609024099999926, 2.598
2.5632660099999933, 2.28
2.5656429000000056, 2.406
2.5680335000000185, 2.578
2.5704279899999936, 2.458
2.572822429999982, 2.52
2.5752093999999848, 2.426
2.577605419999987, 2.556
2.579994420000001, 2.388
2.5823909899999964, 2.614
2.584782269999988, 2.364
2.58718009999999, 2.604
2.5895933699999953, 2.36
2.592003239999997, 2.614
2.5944170300000007, 2.36
2.5968345700000057, 2.59
2.5992501099999923, 2.566
2.601677080000009, 2.408
2.6041005800000185, 2.628
2.6065174000000155, 2.384
2.608954130000007, 2.694
2.6113849800000177, 2.5
2.613816230000013, 2.694
2.6162452000000043, 2.674
2.6186979499999943, 2.476
2.6211548699999923, 2.806
2.6236077200000083, 2.662
2.626060560000009, 2.564
2.62851486000002, 2.694
2.630967480000006, 2.668
2.6334378800000064, 2.774
2.635899120000003, 2.616
2.638394260000008, 2.908
2.640860549999991, 2.506
2.6433401799999907, 2.92
2.6458170699999846, 2.622
2.648288210000001, 2.894
2.6508186999999945, 2.88
2.653281879999984, 2.514
2.6557648599999917, 2.952
2.6582959899999943, 2.964
2.660799319999994, 2.514
2.663252970000001, 2.864
2.665771319999975, 2.93
2.6683051899999777, 2.93
2.670836649999967, 2.93
2.673366769999969, 2.934
2.675896869999971, 2.95
2.6784269799999736, 2.964
2.6809572499999756, 2.954
2.68348741999998, 2.958
2.6860183699999842, 2.962
2.688551919999997, 2.968
2.6910818600000006, 2.962
2.6936121500000034, 2.946
2.6961422500000034, 2.932
2.6987433599999973, 2.83
2.7013160000000016, 2.948
2.703847270000006, 2.93
2.7064015200000062, 3.072
2.7090151400000204, 2.982
2.711557810000003, 2.93
2.714127940000017, 2.806
2.7167240400000088, 2.904
2.719289660000012, 3.128
2.721896700000004, 2.888
2.7244782400000025, 2.81
2.727075120000005, 2.948
2.729672620000013, 3.074
2.7322674500000037, 2.852
2.7348855999999806, 2.964
2.7374984499999826, 3.004
2.740120619999988, 2.882
2.742729709999993, 3.02
2.7453463600000068, 2.888
2.7479778499999985, 3.018
2.7506087899999945, 2.894
2.7532320000000055, 2.972
2.7558943400000033, 2.784
2.7585225799999713, 3.0
2.7611849299999824, 2.756
2.763813189999991, 3.032
2.766475909999995, 2.734
2.7691451599999937, 2.76
2.7718123099999907, 2.878
2.7744880599999866, 2.68
2.777152659999999, 2.886
2.779821660000004, 2.708
2.782492579999999, 2.746
2.785183619999999, 3.094
2.787858010000017, 2.9
2.7905543100000143, 2.998
2.793241750000013, 3.07
2.795940550000008, 3.126
2.798646610000003, 2.97
2.801349710000007, 3.004
2.804044400000012, 3.084
2.806774629999993, 3.178
2.8094780600000107, 3.004
2.8122251100000035, 3.108
2.81493795000001, 2.86
2.8176714900000004, 3.128
2.8204266200000148, 3.13
2.8231863400000043, 3.12
2.8259463400000007, 3.12
2.828683459999977, 3.092
2.8313987599999892, 3.088
2.834203509999988, 3.074
2.836985239999994, 3.086
2.839746339999997, 3.12
2.84250594, 3.12
2.8452655399999944, 3.12
2.8480679200000036, 3.232
2.8508602600000015, 3.146
2.8536564899999872, 3.156
2.8564543899999886, 3.058
2.859270929999975, 3.1
2.8620666299999917, 3.122
2.8648872600000024, 3.168
2.8677111199999987, 3.148
2.870539740000014, 3.1
2.8733640999999994, 3.14
2.87619112, 3.24
2.8790127600000015, 2.986
2.8818682999999954, 3.43
2.884723550000006, 3.072
2.88756865, 3.086
2.8904307999999928, 3.406
2.893308409999999, 3.058
2.896173810000002, 3.432
2.8990530599999924, 3.07
2.901920959999996, 3.426
2.9048020300000013, 3.07
2.9076688800000046, 3.426
2.9105755600000003, 3.26
2.91347635000002, 3.202
2.916370330000009, 3.294
2.919281520000027, 3.238
2.922199429999983, 3.34
2.92510628999998, 3.21
2.928036439999992, 3.34
2.93097266, 3.364
2.933910519999994, 3.308
2.936840239999991, 3.486
2.939777599999994, 3.404
2.9427199800000094, 3.422
2.9456868299999788, 3.522
2.948647559999983, 3.414
2.951622399999984, 3.552
2.9546044899999964, 3.586
2.9575915899999985, 3.568
2.9605766699999845, 3.59
2.963562499999994, 3.626
2.9665504499999966, 3.68
2.969556020000005, 3.678
2.972569879999995, 3.82
2.9755906200000064, 3.93
2.978611200000014, 4.168
2.981624570000004, 3.886
2.9846621400000073, 3.886
2.9877031700000116, 3.962
2.9907397400000013, 4.224
2.9937745699999896, 4.006
2.996837760000002, 4.046
2.999893650000024, 3.97
3.002964980000008, 3.994
3.0060465, 4.05
3.0091103100000085, 4.058
3.012221330000006, 3.994
3.015304079999981, 4.194
3.018418299999989, 4.002
3.021514069999981, 4.202
3.024636799999981, 4.048
3.0277696399999874, 4.282
3.03089022, 4.048
3.034030280000002, 4.262
3.0371828600000024, 4.364
3.040333679999993, 4.094
3.0434916199999935, 4.274
3.0466561599999844, 4.216
3.0498306199999936, 4.498
3.053013409999998, 4.638
3.0562039799999927, 4.45
3.059401299999996, 4.34
3.0626050799999938, 4.142
3.0658147200000014, 4.148
3.0690327200000076, 4.13
3.0722547600000096, 4.382
3.0754828700000147, 4.61
3.078720070000002, 4.716
3.0819664700000113, 4.568
3.0852229700000096, 4.262
3.0884863799999938, 4.222
3.091755370000011, 4.378
3.095028540000017, 4.546
3.098314410000033, 4.256
3.1016076300000095, 4.464
3.104904420000011, 4.534
3.108215249999995, 4.158
3.111525849999975, 4.622
3.114854129999975, 4.256
3.1181820699999876, 4.44
3.121525049999995, 4.344
3.1248689199999995, 4.372
3.128227719999992, 4.532
3.1315827799999867, 4.178
3.134937939999985, 4.602
3.1382951099999965, 4.312
3.1416518999999905, 4.392
3.145033469999989, 4.424
3.1484290799999863, 4.372
3.1518220899999965, 4.494
3.155216030000001, 4.28
3.1586265199999994, 4.226
3.1620585800000107, 4.31
3.165490400000016, 4.328
3.1689225600000053, 4.256
3.1723567100000047, 4.206
3.175817630000017, 4.196
3.179289120000016, 4.146
3.182761400000003, 4.178
3.1862335600000056, 4.064
3.18972795, 3.93
3.193239820000022, 4.022
3.196752370000007, 3.892
3.200265990000038, 3.878
3.2037847599999734, 3.93
3.2073383599999965, 3.768
3.2108930899999786, 3.714
3.2144463400000003, 3.762
3.2180034199999827, 3.802
3.221586620000009, 3.482
3.225184419999982, 3.644
3.22878102, 3.576
3.23238005999999, 3.636
3.2359975199999953, 3.412
3.2396409799999897, 3.392
3.243281999999984, 3.494
3.246922659999999, 3.366
3.2505764300000153, 3.152
3.25426183999999, 3.18
3.2579489000000135, 3.262
3.2616357200000263, 3.222
3.2653269599999994, 3.208
3.2690533600000076, 2.994
3.272787770000024, 3.022
3.2765209600000027, 3.056
3.2802558600000093, 2.984
3.2840272100000107, 2.846
3.287807220000016, 2.866
3.291590240000026, 2.75
3.295382130000013, 2.98
3.2991973499999605, 2.734
3.3030644399999702, 2.882
3.30693877999998, 2.954
3.3107719199999726, 2.856
3.314619659999981, 2.8
3.3185346199999803, 2.71
3.3224430999999597, 2.68
3.3263414599999668, 2.804
3.3302531999999747, 2.91
3.334181179999987, 2.718
3.3381213299999977, 2.658
3.3420831300000136, 2.63
3.3460638900000204, 2.484
3.3500423800000196, 2.46
3.3540202800000194, 2.542
3.3580184100000112, 2.386
3.362041930000009, 2.4
3.3660679500000135, 2.356
3.370107520000007, 2.488
3.374196410000004, 2.356
3.378293740000015, 2.432
3.3823952400000143, 2.4
3.3865022400000258, 2.328
3.390655249999977, 2.338
3.3948151899999726, 2.432
3.398983969999992, 2.292
3.4031824299999816, 2.36
3.4073869099999965, 2.256
3.4116007799999837, 2.428
3.4158197199999947, 2.408
3.4200653199999804, 2.478
3.4243282699999997, 2.458
3.428631219999987, 2.546
3.432942009999992, 2.544
3.437252450000012, 2.65
3.4415866100000017, 2.81
3.445932980000008, 3.356
3.4502768900000174, 2.908
3.4547197400000007, 3.958
3.4590914500000185, 3.07
3.4635589900000023, 4.268
3.468023090000011, 3.282
3.4724123200000157, 3.65
3.476915800000019, 4.148
3.4814437400000253, 4.228
3.485970769999974, 4.22
3.490499729999986, 4.156
3.49507072999999, 4.164
3.4997593699999867, 4.178
3.504302909999997, 4.352
3.5089864199999874, 4.194
3.5135930399999875, 4.138
3.51829876999999, 4.18
3.5229863799999928, 4.24
3.5277267199999915, 4.322
3.5324669000000006, 4.42
3.5372466800000044, 4.288
3.542028450000004, 4.248
3.5468465000000036, 4.356
3.551690390000003, 4.328
3.5565570200000116, 4.206
3.5614474500000126, 4.216
3.566367500000006, 4.282
3.5712917000000166, 4.332
3.5762401300000204, 4.204
3.5812160899999883, 4.564
3.586252319999969, 4.548
3.591308279999981, 4.996
3.596404550000004, 4.75
3.6015048400000036, 5.19
3.606665980000004, 5.258
3.6118260399999995, 5.16
3.6169891300000008, 5.332
3.622220779999995, 5.212
3.6274730400000017, 5.252
3.6327506700000027, 5.134
3.638043260000011, 5.334
3.643366940000006, 5.368
3.648765729999997, 5.524
3.6541713700000016, 5.206
3.6596481100000036, 5.668
3.6651269400000164, 5.66
3.6706478999999836, 5.962
3.6762032599999794, 6.224
3.681799359999984, 6.154
3.687435549999995, 6.346
3.6930728099999977, 6.44
3.698783089999993, 6.746
3.704556929999988, 6.876
3.710374069999996, 7.064
3.7162344499999986, 7.022
3.722139710000005, 7.16
3.7280900700000124, 7.264
3.734085250000005, 7.348
3.7401316200000116, 7.408
3.746221940000005, 7.478
3.75236377000001, 7.482
3.7585563900000185, 7.552
3.7648012999999865, 7.568
3.771098349999985, 7.592
3.7774315499999904, 7.59
3.7837673799999973, 7.586
3.7901346199999946, 7.602
3.796569029999982, 7.594
3.8030524299999944, 7.578
3.8095944599999942, 7.57
3.8162034700000085, 7.522
3.8228625300000147, 7.508
3.829606190000003, 7.428
3.836398160000008, 7.346
3.8432691600000037, 7.298
3.850210390000006, 7.176
3.8572180000000054, 7.076
3.86431851999998, 7.026
3.871479139999993, 6.82
3.87873029, 6.756
3.88607126999999, 6.576
3.8934883399999887, 6.436
3.9010083199999914, 6.308
3.9086253700000047, 6.104
3.9163229200000145, 5.872
3.9241335800000035, 5.72
3.932053150000003, 5.41
3.9400713700000116, 5.27
3.9482197200000266, 5.186
3.9565365299999766, 4.718
3.9650131599999856, 4.982
3.973609579999993, 4.936
3.9823760899999807, 4.936
3.9913081399999997, 5.498
4.000481829999999, 5.488
4.009684830000007, 5.412
4.019080780000005, 5.296
4.028657970000014, 5.282
4.038383570000009, 5.416
4.048330869999988, 5.5
4.058464429999981, 5.508
4.068936990000003, 6.142
4.0797780799999845, 6.666
4.090911949999999, 7.136
4.102361840000013, 7.5
4.11414801000001, 7.77
4.1262986100000125, 7.854
4.138608919999992, 7.846
4.1511780299999845, 7.874
4.164152750000002, 7.876
4.177612119999997, 7.88
4.191611430000011, 7.894
4.2062521700000115, 7.952
4.221630720000016, 7.956
4.237870859999982, 7.992
4.255125760000006, 8.038
4.273630839999995, 7.932
4.293704620000002, 7.512
4.315951350000011, 7.514
4.342739099999991, 8.334
4.373568280000009, 8.512
4.4113480900000015, 8.62
4.462271143654117, 9.230125523012552


==> figures/TESTBED/M-inc-dec/cdf-dctcp.csv <==
p,r
0.01,9.0791
0.02,9.1012
0.02,9.1018
0.03,9.1031
0.04,9.1122
0.04,9.1141
0.05,9.1181
0.05,9.1187
0.06,9.1196
0.07,9.121
0.07,9.1211
0.08,9.1217
0.08,9.1228
0.09,9.1231
0.1,9.1233
0.1,9.1245
0.11,9.1274
0.11,9.1294
0.12,9.1298
0.13,9.1325
0.13,9.1325
0.14,9.1328
0.14,9.1335
0.15,9.1357
0.16,9.1412
0.16,9.1417
0.17,9.1448
0.17,9.1449
0.18,9.1463
0.19,9.1497
0.19,9.1498
0.2,9.1515
0.2,9.1518
0.21,9.1521
0.22,9.1537
0.22,9.1549
0.23,9.1552
0.23,9.1555
0.24,9.1557
0.25,9.1566
0.25,9.1567
0.26,9.1568
0.26,9.1571
0.27,9.1579
0.28,9.1579
0.28,9.1582
0.29,9.1585
0.29,9.1595
0.3,9.162
0.31,9.1627
0.31,9.1632
0.32,9.1634
0.32,9.1637
0.33,9.1667
0.34,9.1684
0.34,9.1692
0.35,9.1694
0.35,9.1706
0.36,9.171
0.37,9.1747
0.37,9.1748
0.38,9.1757
0.38,9.1807
0.39,9.1843
0.4,9.1918
0.4,9.1961
0.41,9.3321
0.41,9.3741
0.42,9.3759
0.43,9.3785
0.43,9.386
0.44,9.3886
0.44,9.3898
0.45,9.3912
0.46,9.3917
0.46,9.392
0.47,9.3921
0.47,9.393
0.48,9.3936
0.49,9.3939
0.49,9.3942
0.5,9.3952
0.5,9.3954
0.51,9.3957
0.51,9.3968
0.52,9.3974
0.53,9.398
0.53,9.3985
0.54,9.3986
0.54,9.3986
0.55,9.3987
0.56,9.3989
0.56,9.3989
0.57,9.3991
0.57,9.3992
0.58,9.3998
0.59,9.3999
0.59,9.3999
0.6,9.4009
0.6,9.4014
0.61,9.4017
0.62,9.4018
0.62,9.402
0.63,9.4025
0.63,9.4033
0.64,9.4034
0.65,9.4039
0.65,9.4042
0.66,9.4044
0.66,9.4044
0.67,9.4051
0.68,9.4051
0.68,9.4053
0.69,9.4053
0.69,9.4054
0.7,9.4055
0.71,9.4055
0.71,9.4059
0.72,9.4067
0.72,9.407
0.73,9.4072
0.74,9.4076
0.74,9.4078
0.75,9.4079
0.75,9.4081
0.76,9.4082
0.77,9.4083
0.77,9.4088
0.78,9.4091
0.78,9.4096
0.79,9.4098
0.8,9.4102
0.8,9.4105
0.81,9.4118
0.81,9.412
0.82,9.4122
0.83,9.4123
0.83,9.4124
0.84,9.4126
0.84,9.4138
0.85,9.4145
0.86,9.4146
0.86,9.4153
0.87,9.4155
0.87,9.4155
0.88,9.4157
0.89,9.4161
0.89,9.4163
0.9,9.4168
0.9,9.4176
0.91,9.4182
0.92,9.4189
0.92,9.4193
0.93,9.4193
0.93,9.4203
0.94,9.4203
0.95,9.4204
0.95,9.4219
0.96,9.4219
0.96,9.4224
0.97,9.4231
0.98,9.4232
0.98,9.4237
0.99,9.4241
0.99,9.4255
1.0,9.4298

==> figures/TESTBED/M-inc-dec/cdf-dwtcp-host.csv <==
p,r
0.01,9.2504
0.02,9.3007
0.02,9.3012
0.03,9.3032
0.04,9.3075
0.04,9.3081
0.05,9.3082
0.05,9.3096
0.06,9.3118
0.07,9.312
0.07,9.3123
0.08,9.3125
0.08,9.3134
0.09,9.3134
0.1,9.3142
0.1,9.3144
0.11,9.3149
0.12,9.315
0.12,9.3154
0.13,9.3155
0.13,9.3155
0.14,9.3159
0.15,9.316
0.15,9.3162
0.16,9.3175
0.16,9.3182
0.17,9.3197
0.18,9.3208
0.18,9.3216
0.19,9.322
0.19,9.3238
0.2,9.3243
0.21,9.3244
0.21,9.3246
0.22,9.3246
0.22,9.325
0.23,9.3254
0.24,9.3263
0.24,9.3264
0.25,9.3268
0.25,9.3274
0.26,9.3281
0.27,9.3288
0.27,9.3299
0.28,9.3301
0.28,9.3306
0.29,9.331
0.3,9.3314
0.3,9.3328
0.31,9.3345
0.32,9.3345
0.32,9.3371
0.33,9.3373
0.33,9.3375
0.34,9.3384
0.35,9.3386
0.35,9.3392
0.36,9.3392
0.36,9.3394
0.37,9.3402
0.38,9.3406
0.38,9.3418
0.39,9.3418
0.39,9.3422
0.4,9.3443
0.41,9.359
0.41,9.3727
0.42,9.3745
0.42,9.3749
0.43,9.3753
0.44,9.3754
0.44,9.3757
0.45,9.3761
0.45,9.3764
0.46,9.3765
0.47,9.3767
0.47,9.3773
0.48,9.3778
0.48,9.3779
0.49,9.378
0.5,9.3786
0.5,9.379
0.51,9.3791
0.52,9.3791
0.52,9.3797
0.53,9.3798
0.53,9.38
0.54,9.3808
0.55,9.3816
0.55,9.3828
0.56,9.3832
0.56,9.3833
0.57,9.3836
0.58,9.3837
0.58,9.3838
0.59,9.384
0.59,9.384
0.6,9.3844
0.61,9.3848
0.61,9.385
0.62,9.3852
0.62,9.3854
0.63,9.3857
0.64,9.3858
0.64,9.386
0.65,9.386
0.65,9.386
0.66,9.3862
0.67,9.3862
0.67,9.3866
0.68,9.3868
0.68,9.3869
0.69,9.387
0.7,9.3871
0.7,9.3875
0.71,9.3878
0.72,9.3878
0.72,9.3879
0.73,9.388
0.73,9.3886
0.74,9.3886
0.75,9.3889
0.75,9.3893
0.76,9.3893
0.76,9.3895
0.77,9.3901
0.78,9.3902
0.78,9.3902
0.79,9.3902
0.79,9.3906
0.8,9.3907
0.81,9.3908
0.81,9.3918
0.82,9.392
0.82,9.3921
0.83,9.3922
0.84,9.3925
0.84,9.3931
0.85,9.3931
0.85,9.3932
0.86,9.3934
0.87,9.3939
0.87,9.394
0.88,9.3942
0.88,9.3942
0.89,9.3944
0.9,9.3945
0.9,9.3949
0.91,9.3952
0.92,9.3952
0.92,9.3954
0.93,9.3956
0.93,9.396
0.94,9.3962
0.95,9.3965
0.95,9.3965
0.96,9.3969
0.96,9.3972
0.97,9.3972
0.98,9.3978
0.98,9.3981
0.99,9.3981
0.99,9.4001
1.0,9.4019

==> figures/TESTBED/M-inc-dec/cdf-dwtcp.csv <==
p,r
0.01,9.1748
0.02,9.1976
0.02,9.1982
0.03,9.199
0.04,9.2
0.04,9.2029
0.05,9.2051
0.06,9.2057
0.06,9.2079
0.07,9.2079
0.07,9.2105
0.08,9.2119
0.09,9.2123
0.09,9.2123
0.1,9.2128
0.11,9.216
0.11,9.2163
0.12,9.2167
0.12,9.2167
0.13,9.2177
0.14,9.2182
0.14,9.2186
0.15,9.2188
0.16,9.2196
0.16,9.2209
0.17,9.2214
0.17,9.2216
0.18,9.2224
0.19,9.223
0.19,9.2234
0.2,9.224
0.2,9.224
0.21,9.2252
0.22,9.2254
0.22,9.2259
0.23,9.2262
0.24,9.2266
0.24,9.2268
0.25,9.2271
0.25,9.2272
0.26,9.2274
0.27,9.2277
0.27,9.2287
0.28,9.2294
0.29,9.2294
0.29,9.2297
0.3,9.23
0.3,9.2303
0.31,9.2309
0.32,9.2312
0.32,9.2329
0.33,9.2331
0.34,9.2346
0.34,9.235
0.35,9.2351
0.35,9.2359
0.36,9.236
0.37,9.2385
0.37,9.2388
0.38,9.2395
0.39,9.2401
0.39,9.2441
0.4,9.2445
0.4,9.2464
0.41,9.2539
0.42,9.2556
0.42,9.3382
0.43,9.3564
0.43,9.3573
0.44,9.3587
0.45,9.3587
0.45,9.3595
0.46,9.3623
0.47,9.3649
0.47,9.365
0.48,9.3656
0.48,9.3658
0.49,9.3662
0.5,9.3663
0.5,9.3664
0.51,9.3666
0.52,9.367
0.52,9.3673
0.53,9.3674
0.53,9.3676
0.54,9.3678
0.55,9.3679
0.55,9.368
0.56,9.3685
0.57,9.3686
0.57,9.3688
0.58,9.3689
0.58,9.3691
0.59,9.3691
0.6,9.3692
0.6,9.3693
0.61,9.3694
0.61,9.3694
0.62,9.3694
0.63,9.3695
0.63,9.3697
0.64,9.3698
0.65,9.3707
0.65,9.371
0.66,9.371
0.66,9.371
0.67,9.3712
0.68,9.3713
0.68,9.3718
0.69,9.3721
0.7,9.3726
0.7,9.3729
0.71,9.373
0.71,9.373
0.72,9.373
0.73,9.3731
0.73,9.3732
0.74,9.3733
0.75,9.3735
0.75,9.3738
0.76,9.3738
0.76,9.3747
0.77,9.3747
0.78,9.375
0.78,9.3752
0.79,9.3755
0.8,9.3758
0.8,9.3759
0.81,9.376
0.81,9.3762
0.82,9.3765
0.83,9.3773
0.83,9.3773
0.84,9.3779
0.84,9.378
0.85,9.3781
0.86,9.3786
0.86,9.3787
0.87,9.3787
0.88,9.3787
0.88,9.3793
0.89,9.3795
0.89,9.3795
0.9,9.3799
0.91,9.3811
0.91,9.3816
0.92,9.382
0.93,9.3821
0.93,9.3835
0.94,9.3836
0.94,9.3836
0.95,9.3837
0.96,9.3843
0.96,9.3847
0.97,9.3848
0.98,9.386
0.98,9.3873
0.99,9.3875
0.99,9.3877
1.0,9.3911

==> figures/TESTBED/M-steady/cwnd-DCTCP-7P.csv <==
timestamp,cwnd
0.0,8.5
0.1,5.0
0.2,6.0
0.3,3.0
0.4,5.5
0.5,19.0
0.6,3.0
0.7,11.0
0.8,3.0
0.9,3.5
1.0,5.0
1.1,4.0
1.2,6.0
1.3,4.0
1.4,7.0
1.5,6.0
1.6,3.0
1.7,4.0
1.8,5.5
1.9,25.0
2.0,6.0
2.1,19.0
2.2,26.0
2.3,26.0
2.4,18.0
2.5,4.0
2.6,12.0
2.7,3.0
2.8,9.0
2.9,6.0
3.0,16.5
3.1,5.0
3.2,3.0
3.3,6.0
3.4,5.5
3.5,3.0
3.6,8.0
3.7,6.0
3.8,6.0
3.9,3.5
4.0,4.0
4.1,6.0
4.2,10.0
4.3,20.0
4.4,16.5
4.5,6.0
4.6,3.0
4.7,8.0
4.8,4.5
4.9,6.0
5.0,9.0
5.1,3.5
5.2,10.0
5.3,3.0
5.4,8.0
5.5,3.0
5.6,4.0
5.7,4.5
5.8,5.0
5.9,12.0
6.0,16.0
6.1,6.5
6.2,4.0
6.3,6.0
6.4,9.0
6.5,4.0
6.6,6.0
6.7,6.0
6.8,3.0
6.9,5.0
7.0,3.0
7.1,5.0
7.2,3.0
7.3,10.0
7.4,6.0
7.5,6.0
7.6,4.5
7.7,5.0
7.8,4.0
7.9,8.0
8.0,8.0
8.1,6.0
8.2,3.0
8.3,5.0
8.4,25.0
8.5,9.0
8.6,5.0
8.7,11.0
8.8,6.0
8.9,8.0
9.0,5.0
9.1,3.5
9.2,7.0
9.3,4.0


==> figures/TESTBED/M-steady/cwnd-DCTCP.csv <==
timestamp,cwnd
0.0,18.5
0.1,30.0
0.2,36.0
0.3,5.0
0.4,7.0
0.5,10.0
0.6,28.0
0.7,27.0
0.8,12.0
0.9,10.0
1.0,14.0
1.1,15.0
1.2,33.0
1.3,6.0
1.4,10.5
1.5,30.0
1.6,6.0
1.7,6.0
1.8,21.0
1.9,27.0
2.0,4.0
2.1,12.0
2.2,16.0
2.3,8.0
2.4,12.5
2.5,8.0
2.6,14.0
2.7,7.0
2.8,8.0
2.9,10.5
3.0,9.0
3.1,6.0
3.2,6.0
3.3,10.0
3.4,26.0
3.5,8.0
3.6,5.0
3.7,11.0
3.8,10.0
3.9,9.0
4.0,12.0
4.1,29.0
4.2,24.0
4.3,8.0
4.4,17.0
4.5,29.0
4.6,6.0
4.7,6.0
4.8,18.0
4.9,23.5
5.0,3.0
5.1,25.0
5.2,29.0
5.3,6.0
5.4,5.0
5.5,22.0
5.6,20.0
5.7,17.5
5.8,13.0
5.9,7.0
6.0,4.0
6.1,8.5
6.2,25.5
6.3,7.0
6.4,6.0
6.5,8.0
6.6,15.0
6.7,20.0
6.8,25.0
6.9,11.0
7.0,18.0
7.1,5.0
7.2,12.0
7.3,7.0
7.4,12.0
7.5,23.0
7.6,10.0
7.7,10.0
7.8,18.0
7.9,8.5
8.0,27.0
8.1,14.0
8.2,12.0
8.3,7.0
8.4,6.0
8.5,16.0
8.6,34.0
8.7,3.0
8.8,12.0
8.9,6.5
9.0,6.0
9.1,5.0
9.2,10.0


==> figures/TESTBED/M-steady/cwnd-DWTCP.csv <==
timestamp,cwnd
0.0,7.0
0.1,4.0
0.2,8.0
0.3,6.0
0.4,7.0
0.5,7.0
0.6,9.0
0.7,6.0
0.8,6.0
0.9,7.0
1.0,7.0
1.1,7.5
1.2,6.0
1.3,6.0
1.4,8.0
1.5,5.0
1.6,5.0
1.7,6.0
1.8,6.0
1.9,6.0
2.0,6.5
2.1,5.0
2.2,7.0
2.3,6.0
2.4,6.5
2.5,6.0
2.6,7.0
2.7,7.0
2.8,6.0
2.9,5.5
3.0,7.0
3.1,6.0
3.2,5.0
3.3,6.0
3.4,6.0
3.5,7.0
3.6,7.0
3.7,6.5
3.8,5.0
3.9,7.0
4.0,6.0
4.1,6.0
4.2,6.0
4.3,5.0
4.4,6.0
4.5,6.0
4.6,5.0
4.7,7.0
4.8,5.0
4.9,5.0
5.0,6.0
5.1,6.0
5.2,5.0
5.3,6.0
5.4,6.0
5.5,6.0
5.6,7.0
5.7,7.0
5.8,5.5
5.9,7.0
6.0,6.0
6.1,5.0
6.2,5.5
6.3,6.5
6.4,7.0
6.5,7.0
6.6,6.5
6.7,6.0
6.8,5.0
6.9,6.0
7.0,6.0
7.1,6.5
7.2,5.0
7.3,8.0
7.4,6.0
7.5,6.0
7.6,6.0
7.7,6.0
7.8,6.0
7.9,7.0
8.0,6.0
8.1,6.0
8.2,7.0
8.3,6.0
8.4,8.0
8.5,5.0
8.6,6.0
8.7,7.0
8.8,7.0
8.9,7.0
9.0,7.0
9.1,5.0
9.2,6.5
9.3,6.0
9.4,6.0
9.5,8.0


==> figures/TESTBED/M-steady/rtt-DCTCP-7P.csv <==
timestamp,rtt
0.0,97.5
0.1,79.0
0.2,110.0
0.3,66.0
0.4,112.5
0.5,62.0
0.6,112.0
0.7,66.0
0.8,76.0
0.9,68.0
1.0,85.5
1.1,78.0
1.2,90.0
1.3,65.0
1.4,128.0
1.5,131.0
1.6,65.0
1.7,73.0
1.8,92.0
1.9,72.0
2.0,76.0
2.1,79.0
2.2,63.0
2.3,74.0
2.4,96.0
2.5,74.0
2.6,168.0
2.7,129.0
2.8,82.0
2.9,100.5
3.0,89.0
3.1,102.0
3.2,66.0
3.3,119.0
3.4,91.5
3.5,79.0
3.6,143.0
3.7,83.0
3.8,96.0
3.9,82.5
4.0,73.0
4.1,89.0
4.2,175.0
4.3,110.5
4.4,64.0
4.5,95.0
4.6,69.0
4.7,103.0
4.8,70.5
4.9,79.0
5.0,140.0
5.1,87.5
5.2,111.5
5.3,73.0
5.4,168.0
5.5,65.0
5.6,84.0
5.7,87.5
5.8,110.0
5.9,97.0
6.0,108.0
6.1,109.0
6.2,70.0
6.3,86.0
6.4,131.0
6.5,88.0
6.6,97.0
6.7,126.0
6.8,66.0
6.9,75.0
7.0,92.0
7.1,86.5
7.2,91.0
7.3,110.0
7.4,81.0
7.5,79.0
7.6,78.0
7.7,96.0
7.8,63.0
7.9,144.0
8.0,93.0
8.1,89.0
8.2,63.0
8.3,131.0
8.4,71.0
8.5,98.5
8.6,83.0
8.7,156.0
8.8,96.0
8.9,125.0
9.0,82.0
9.1,119.0
9.2,103.0
9.3,68.0


==> figures/TESTBED/M-steady/rtt-DCTCP.csv <==
timestamp,rtt
0.0,174.5
0.1,161.0
0.2,153.0
0.3,155.0
0.4,172.5
0.5,130.0
0.6,152.0
0.7,118.0
0.8,158.0
0.9,114.0
1.0,108.0
1.1,171.0
1.2,154.0
1.3,154.0
1.4,165.5
1.5,140.0
1.6,177.0
1.7,142.0
1.8,129.0
1.9,147.0
2.0,157.0
2.1,189.0
2.2,140.0
2.3,182.0
2.4,172.5
2.5,147.0
2.6,157.0
2.7,142.0
2.8,158.0
2.9,154.5
3.0,183.0
3.1,176.0
3.2,168.0
3.3,188.0
3.4,152.0
3.5,141.0
3.6,145.0
3.7,118.0
3.8,129.0
3.9,199.0
4.0,158.0
4.1,131.0
4.2,144.0
4.3,166.0
4.4,163.0
4.5,137.0
4.6,183.0
4.7,153.0
4.8,170.0
4.9,150.0
5.0,147.0
5.1,142.0
5.2,200.0
5.3,173.0
5.4,184.0
5.5,131.0
5.6,124.0
5.7,124.5
5.8,101.0
5.9,102.0
6.0,158.0
6.1,153.0
6.2,137.0
6.3,164.0
6.4,152.0
6.5,111.0
6.6,206.0
6.7,171.0
6.8,144.0
6.9,193.0
7.0,139.0
7.1,167.0
7.2,163.0
7.3,191.0
7.4,216.0
7.5,142.0
7.6,186.0
7.7,144.0
7.8,167.0
7.9,171.5
8.0,160.5
8.1,189.0
8.2,118.0
8.3,153.0
8.4,166.0
8.5,147.0
8.6,146.0
8.7,279.0
8.8,161.0
8.9,159.5
9.0,208.0
9.1,139.0
9.2,224.0


==> figures/TESTBED/M-steady/rtt-DWTCP.csv <==
timestamp,rtt
0.0,82.0
0.1,78.0
0.2,87.5
0.3,76.0
0.4,84.0
0.5,76.0
0.6,78.0
0.7,80.0
0.8,85.0
0.9,79.0
1.0,78.0
1.1,71.0
1.2,75.0
1.3,69.0
1.4,84.0
1.5,66.0
1.6,78.0
1.7,90.0
1.8,83.0
1.9,73.0
2.0,86.5
2.1,78.0
2.2,77.0
2.3,77.0
2.4,78.0
2.5,69.0
2.6,72.0
2.7,81.0
2.8,67.0
2.9,75.5
3.0,77.0
3.1,84.0
3.2,77.0
3.3,76.5
3.4,81.0
3.5,78.0
3.6,78.0
3.7,73.0
3.8,79.0
3.9,78.0
4.0,79.0
4.1,78.0
4.2,79.5
4.3,76.0
4.4,87.0
4.5,77.0
4.6,80.0
4.7,83.0
4.8,75.0
4.9,81.0
5.0,78.0
5.1,67.0
5.2,81.0
5.3,67.0
5.4,71.0
5.5,75.0
5.6,80.0
5.7,75.0
5.8,73.5
5.9,85.0
6.0,76.0
6.1,76.0
6.2,75.0
6.3,84.5
6.4,76.0
6.5,80.0
6.6,77.5
6.7,71.0
6.8,73.0
6.9,78.0
7.0,79.0
7.1,80.0
7.2,82.0
7.3,73.0
7.4,69.0
7.5,70.5
7.6,78.0
7.7,73.0
7.8,75.0
7.9,75.0
8.0,75.5
8.1,70.0
8.2,75.0
8.3,73.0
8.4,81.5
8.5,76.0
8.6,67.0
8.7,84.0
8.8,83.0
8.9,90.0
9.0,82.0
9.1,79.0
9.2,83.5
9.3,65.0
9.4,69.0
9.5,83.0


==> figures/correlations/OWDRatio.csv <==
u, r
97.21, 1.8842932755539672
97.4, 1.8843556200857758
97.55, 1.8846590278770552
97.74, 1.8841739510364548
97.9, 1.884591954967834
98.09, 1.8843452966404575
98.21, 1.938728020014296
98.23, 2.2477405289492496
98.24, 2.8588592030021442
98.24, 3.7707744817726945
98.29, 6.888826424231594
98.45, 16.397389879956073


==> figures/correlations/rate_ds_inv.csv <==
util, d_s, d_inv
97.02, 0.327, 0.997
97.05, 0.326, 0.997
97.08, 0.326, 0.998
97.11, 0.326, 0.998
97.14, 0.326, 0.997
97.17, 0.326, 0.998
97.2, 0.327, 0.997
97.23, 0.326, 0.997
97.26, 0.327, 0.997
97.29, 0.326, 0.998
97.32, 0.326, 0.999
97.35, 0.326, 0.998
97.38, 0.326, 0.997
97.41, 0.326, 0.998
97.44, 0.327, 0.997
97.47, 0.326, 0.998
97.5, 0.326, 0.998
97.53, 0.326, 0.997
97.57, 0.326, 0.997
97.59, 0.326, 0.998
97.62, 0.327, 0.997
97.65, 0.327, 0.997
97.68, 0.326, 0.997
97.71, 0.326, 0.998
97.75, 0.326, 0.998
97.77, 0.326, 0.998
97.8, 0.326, 0.998
97.83, 0.326, 0.998
97.86, 0.326, 0.997
97.89, 0.326, 0.997
97.92, 0.326, 0.997
97.96, 0.327, 0.997
97.99, 0.326, 0.998
98.02, 0.327, 0.997
98.05, 0.327, 0.997
98.07, 0.326, 0.997
98.11, 0.327, 0.997
98.13, 0.326, 0.997
98.16, 0.326, 0.997
98.2, 0.326, 0.997
98.23, 0.326, 0.999
98.26, 0.328, 0.994
98.29, 0.332, 0.982
98.32, 0.338, 0.963
98.35, 0.348, 0.936
98.38, 0.361, 0.903
98.4, 0.377, 0.864
98.44, 0.395, 0.823
98.47, 0.418, 0.779
98.5, 0.443, 0.735
98.53, 0.471, 0.691
98.56, 0.503, 0.648
98.59, 0.537, 0.607
98.62, 0.574, 0.567
98.65, 0.614, 0.53
98.68, 0.658, 0.495
98.71, 0.704, 0.463
98.74, 0.753, 0.432
98.77, 0.805, 0.404
98.8, 0.86, 0.378
98.83, 0.919, 0.354
98.86, 0.98, 0.332
98.89, 1.044, 0.312
98.92, 1.112, 0.293
98.95, 1.182, 0.275
98.98, 1.255, 0.259


==> figures/correlations/timeToCongestionVsRateChange.csv <==
t, deltaR
60.0, 317.48
70.0, 269.57
80.0, 234.27
90.0, 207
125, 147.38
150, 122.49
225, 83.082
250, 75.51
275, 69.57
300, 64.5
350, 56.6


==> figures/flowsInSequence/dctcp/fairness-index.csv <==
x, y
0.045000000000000005, 1.0
0.125, 1.0
0.205, 1.0
0.28500000000000003, 1.0
0.365, 1.0
0.445, 1.0
0.5249999999999999, 1.0
0.605, 1.0
0.6849999999999999, 1.0
0.7649999999999999, 1.0
0.845, 1.0
0.925, 1.0
1.0050000000000001, 0.6956625000000001
1.0850000000000002, 0.8175999999999999
1.1649999999999998, 0.9958625
1.2449999999999999, 0.999175
1.325, 0.998775
1.4049999999999998, 0.9998750000000001
1.4849999999999999, 0.9996499999999999
1.565, 0.9995250000000001
1.645, 0.998175
1.7249999999999999, 0.9992000000000001
1.805, 0.9944124999999999
1.885, 0.9973750000000001
1.965, 0.957375
2.045, 0.9057375000000001
2.125, 0.9976375
2.205, 0.9982499999999999
2.2849999999999997, 0.9987625000000001
2.3649999999999998, 0.9991249999999999
2.445, 0.9984999999999999
2.525, 0.9989625
2.605, 0.998975
2.685, 0.9990374999999999
2.765, 0.9990500000000001
2.845, 0.997925
2.925, 0.995375
3.0050000000000003, 0.9131625000000001
3.085, 0.9967124999999999
3.165, 0.9964875000000001
3.2449999999999997, 0.99845
3.325, 0.9984
3.4050000000000007, 0.9977125
3.485, 0.998725
3.565, 0.9976875
3.6449999999999996, 0.9979249999999998
3.7249999999999996, 0.9951
3.805, 0.9979125
3.885, 0.9977875
3.965, 0.9698375000000001
4.045, 0.9578125
4.125, 0.99345
4.205, 0.9947125
4.285, 0.9980000000000001
4.365, 0.9977
4.445, 0.996575
4.525, 0.9988125
4.605, 0.99785
4.685, 0.9975625000000001
4.765, 0.997
4.845, 0.9980749999999999
4.925, 0.9939750000000002
5.01, 0.99695
5.095, 0.9974375000000002
5.175, 0.9962749999999999
5.254999999999999, 0.996
5.334999999999999, 0.9967874999999999
5.415, 0.9973625
5.494999999999999, 0.9964250000000001
5.575, 0.996725
5.654999999999999, 0.9958125
5.734999999999999, 0.9967625
5.815, 0.9985499999999999
5.8950000000000005, 0.9984625
5.97625, 0.9954624999999999
6.065, 0.998975
6.1450000000000005, 0.9983875
6.225, 0.9943000000000001
6.305, 0.9982
6.385, 0.9967999999999999
6.465000000000001, 0.9978874999999999
6.545, 0.9995249999999999
6.625, 0.9980125000000002
6.704999999999999, 0.9986250000000001
6.785, 0.9942875000000001
6.865, 0.9968874999999999
6.945, 0.9979500000000001
7.0325, 0.999525
7.115, 0.9999
7.195, 0.9992625
7.2749999999999995, 0.9992000000000001
7.355, 0.9999
7.4350000000000005, 0.999125
7.515, 0.9998500000000001
7.595, 0.9994875000000001
7.675, 0.997725
7.755, 0.999725
7.834999999999999, 0.99985
7.915, 0.99975
7.99875, 0.9995125
8.084999999999999, 1.0
8.165, 1.0
8.245, 1.0
8.325, 1.0
8.405000000000001, 1.0
8.485, 1.0
8.565, 1.0
8.645, 1.0
8.725, 1.0
8.805, 1.0
8.885, 1.0
8.96, 1.0


==> figures/flowsInSequence/dctcp/goodput_mbps-0.csv <==
x, y
0.045000000000000005, 9459.842499999999
0.125, 9508.515
0.205, 9508.618750000001
0.28500000000000003, 9508.515
0.365, 9508.618750000001
0.445, 9508.618749999998
0.5249999999999999, 9508.515
0.605, 9508.618750000001
0.6849999999999999, 9508.515
0.7649999999999999, 9508.618750000001
0.845, 9508.515
0.925, 9508.618750000001
1.0050000000000001, 9435.09
1.0850000000000002, 6922.031250000002
1.1649999999999998, 4922.425
1.2449999999999999, 4619.16
1.325, 4651.19125
1.4049999999999998, 4723.785
1.4849999999999999, 4794.816249999999
1.565, 4842.76
1.645, 4587.43875
1.7249999999999999, 4628.62625
1.805, 4410.0175
1.885, 4516.41
1.965, 4630.706249999999
2.045, 3910.8175
2.125, 3355.4574999999995
2.205, 3114.6949999999997
2.2849999999999997, 3152.5525000000002
2.3649999999999998, 3166.4874999999997
2.445, 3093.1675
2.525, 3204.13625
2.605, 3283.48875
2.685, 3170.64875
2.765, 3205.3849999999993
2.845, 3033.055
2.925, 2897.5437500000003
3.0050000000000003, 2864.0562499999996
3.085, 2465.73625
3.165, 2281.0325000000003
3.2449999999999997, 2441.0899999999997
3.325, 2345.0962500000005
3.4050000000000007, 2313.06375
3.485, 2301.105
3.565, 2293.30375
3.6449999999999996, 2354.04
3.7249999999999996, 2261.3775
3.805, 2289.03875
3.885, 2285.9187500000003
3.965, 2425.7999999999997
4.045, 1989.8312500000002
4.125, 1907.6712499999999
4.205, 1756.145
4.285, 1904.5537500000003
4.365, 1849.1212500000001
4.445, 1791.2950000000003
4.525, 1875.7425
4.605, 1835.4962500000001
4.685, 1889.15875
4.765, 1995.76
4.845, 1879.175
4.925, 1954.7825000000003
5.004999999999999, 2037.77625
5.084999999999999, 2458.145
5.165, 2375.0474999999997
5.244999999999999, 2323.98375
5.324999999999999, 2458.0387499999997
5.404999999999999, 2391.16875
5.484999999999999, 2259.19125
5.565, 2315.14375
5.6450000000000005, 2346.44875
5.725, 2385.9700000000003
5.805, 2302.24625
5.885, 2379.41625
5.965000000000001, 2607.07375
6.045, 3161.8075
6.125, 3123.7425000000003
6.205000000000001, 3278.1850000000004
6.285, 3323.2174999999997
6.365, 3296.0725
6.445, 3161.2887499999997
6.5249999999999995, 3128.5275
6.605, 3310.215
6.6850000000000005, 3274.9587499999993
6.765, 2970.9675
6.845, 3001.6474999999996
6.925, 3310.4250000000006
7.005, 3911.64875
7.084999999999999, 4723.57625
7.165, 4791.489999999999
7.244999999999999, 4904.01375
7.325, 4815.407499999999
7.405, 4682.91125
7.484999999999999, 4666.89625
7.565, 4700.0725
7.6450000000000005, 4553.015
7.725, 4663.256249999999
7.805, 4750.92625
7.885, 4832.67125
7.965000000000001, 4670.745
8.045000000000002, 9313.515
8.125, 9508.618750000001
8.204999999999998, 9508.515
8.285, 9508.618750000001
8.365, 9508.618749999998
8.444999999999999, 9508.515
8.525, 9508.618750000001
8.605, 9508.515
8.685, 9508.618750000001
8.765, 9508.515
8.844999999999999, 9508.618750000001
8.925, 9508.618749999998
8.980000000000002, 9508.376666666665


==> figures/flowsInSequence/dctcp/goodput_mbps-1.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 73.42399999999999
1.0850000000000002, 2586.5845
1.1649999999999998, 4586.19125
1.2449999999999999, 4889.3525
1.325, 4857.423750000001
1.4049999999999998, 4784.727499999999
1.4849999999999999, 4713.80125
1.565, 4665.751249999999
1.645, 4921.1775
1.7249999999999999, 4879.991249999999
1.805, 5098.495000000001
1.885, 4992.208749999999
1.965, 4877.8075
2.045, 3741.9199999999996
2.125, 3129.2550000000006
2.205, 3152.75875
2.2849999999999997, 3086.6174999999994
2.3649999999999998, 3160.5600000000004
2.445, 3326.8575
2.525, 3193.83875
2.605, 3132.8949999999995
2.685, 3195.2975
2.765, 3080.8962500000002
2.845, 3273.50375
2.925, 3410.8900000000003
3.0050000000000003, 3215.78375
3.085, 2384.6150000000002
3.165, 2422.68125
3.2449999999999997, 2332.72
3.325, 2317.12
3.4050000000000007, 2341.1450000000004
3.485, 2398.23875
3.565, 2402.1925
3.6449999999999996, 2354.04
3.7249999999999996, 2492.6724999999997
3.805, 2341.3512499999997
3.885, 2470.62375
3.965, 2395.53625
4.045, 2181.92
4.125, 1915.4725
4.205, 1883.02375
4.285, 1893.9437500000001
4.365, 1841.9437500000001
4.445, 1855.3600000000001
4.525, 1939.2875
4.605, 1942.2
4.685, 1951.35125
4.765, 1836.1200000000001
4.845, 1875.2237499999999
4.925, 1949.1675
5.004999999999999, 2125.5525000000002
5.084999999999999, 2197.31125
5.165, 2206.88125
5.244999999999999, 2232.77375
5.324999999999999, 2327.10375
5.404999999999999, 2357.57625
5.484999999999999, 2620.07125
5.565, 2479.0475
5.6450000000000005, 2330.95
5.725, 2449.2
5.805, 2333.9700000000003
5.885, 2426.3199999999997
5.965000000000001, 2265.7425
6.045, 3010.8025000000002
6.125, 3255.7200000000003
6.205000000000001, 2876.12125
6.285, 3061.3450000000003
6.365, 3278.2887499999997
6.445, 3028.58375
6.5249999999999995, 3131.8575
6.605, 3105.2312499999994
6.6850000000000005, 3150.0550000000003
6.765, 3187.8075
6.845, 3185.7275000000004
6.925, 3040.3362500000003
7.005, 3746.2875
7.084999999999999, 4784.936250000001
7.165, 4717.12875
7.244999999999999, 4604.6
7.325, 4693.10375
7.405, 4825.70375
7.484999999999999, 4841.6175
7.565, 4808.543750000001
7.6450000000000005, 4955.496250000001
7.725, 4845.36125
7.805, 4757.68875
7.885, 4675.839999999999
7.965000000000001, 4837.87375
8.045000000000002, 195.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dctcp/goodput_mbps-2.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 1855.8795
2.125, 3023.7999999999997
2.205, 3241.1587499999996
2.2849999999999997, 3269.3425000000007
2.3649999999999998, 3181.5662500000003
2.445, 3088.59375
2.525, 3110.5350000000003
2.605, 3092.2312500000003
2.685, 3142.5700000000006
2.765, 3222.3362500000003
2.845, 3201.95125
2.925, 3200.1825
3.0050000000000003, 2913.2475000000004
3.085, 2470.8325
3.165, 2482.585
3.2449999999999997, 2287.7925
3.325, 2351.02375
3.4050000000000007, 2396.99125
3.485, 2384.30375
3.565, 2367.8737499999997
3.6449999999999996, 2350.60875
3.7249999999999996, 2247.85625
3.805, 2443.58625
3.885, 2341.4562499999997
3.965, 2553.61625
4.045, 2149.57625
4.125, 2086.76125
4.205, 2076.9824999999996
4.285, 1900.9112499999999
4.365, 1943.9699999999998
4.445, 2017.4950000000001
4.525, 1884.8950000000002
4.605, 1841.945
4.685, 1827.5924999999997
4.765, 1947.4
4.845, 1913.3925
4.925, 1938.7675
5.004999999999999, 2115.67375
5.084999999999999, 2415.3987500000003
5.165, 2404.8962500000002
5.244999999999999, 2528.76125
5.324999999999999, 2393.87125
5.404999999999999, 2284.15125
5.484999999999999, 2304.8475
5.565, 2326.585
5.6450000000000005, 2515.8625
5.725, 2447.0150000000003
5.805, 2469.2725
5.885, 2443.9987499999997
5.965000000000001, 2270.00875
6.045, 3138.30375
6.125, 3129.1525
6.205000000000001, 3354.20875
6.285, 3124.05625
6.365, 2934.1537499999995
6.445, 3318.74625
6.5249999999999995, 3248.1275
6.605, 3093.16625
6.6850000000000005, 3083.6
6.765, 3349.7349999999997
6.845, 3321.24
6.925, 3157.75
7.005, 1850.6812499999999
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dctcp/goodput_mbps-3.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 0.0
2.125, 0.0
2.205, 0.0
2.2849999999999997, 0.0
2.3649999999999998, 0.0
2.445, 0.0
2.525, 0.0
2.605, 0.0
2.685, 0.0
2.765, 0.0
2.845, 0.0
2.925, 0.0
3.0050000000000003, 515.5275
3.085, 2187.32625
3.165, 2322.3199999999997
3.2449999999999997, 2446.9137499999997
3.325, 2495.375
3.4050000000000007, 2457.3112499999997
3.485, 2424.9675
3.565, 2445.2475
3.6449999999999996, 2449.82375
3.7249999999999996, 2506.71125
3.805, 2434.53625
3.885, 2410.6162499999996
3.965, 2133.5600000000004
4.045, 1907.77375
4.125, 1823.8487499999999
4.205, 1869.19125
4.285, 1926.9125000000004
4.365, 1892.9062499999998
4.445, 1891.55125
4.525, 1927.0162500000001
4.605, 1950.4175
4.685, 1928.9924999999998
4.765, 1869.0887500000001
4.845, 1891.2412499999998
4.925, 1653.1837500000001
5.004999999999999, 2012.815
5.084999999999999, 2437.6575000000003
5.165, 2521.7899999999995
5.244999999999999, 2422.9925000000003
5.324999999999999, 2329.6000000000004
5.404999999999999, 2475.72125
5.484999999999999, 2324.40125
5.565, 2387.8374999999996
5.6450000000000005, 2315.2487499999997
5.725, 2226.4325
5.805, 2403.0224999999996
5.885, 2258.8799999999997
5.965000000000001, 2365.7925
6.045, 197.6
6.125, 0.0
6.205000000000001, 0.0
6.285, 0.0
6.365, 0.0
6.445, 0.0
6.5249999999999995, 0.0
6.605, 0.0
6.6850000000000005, 0.0
6.765, 0.0
6.845, 0.0
6.925, 0.0
7.005, 0.0
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dctcp/goodput_mbps-4.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 0.0
2.125, 0.0
2.205, 0.0
2.2849999999999997, 0.0
2.3649999999999998, 0.0
2.445, 0.0
2.525, 0.0
2.605, 0.0
2.685, 0.0
2.765, 0.0
2.845, 0.0
2.925, 0.0
3.0050000000000003, 0.0
3.085, 0.0
3.165, 0.0
3.2449999999999997, 0.0
3.325, 0.0
3.4050000000000007, 0.0
3.485, 0.0
3.565, 0.0
3.6449999999999996, 0.0
3.7249999999999996, 0.0
3.805, 0.0
3.885, 0.0
3.965, 0.0
4.045, 1279.51075
4.125, 1774.7600000000002
4.205, 1923.2712500000002
4.285, 1882.29375
4.365, 1980.57625
4.445, 1952.9125
4.525, 1881.56875
4.605, 1938.5600000000002
4.685, 1911.4162499999998
4.765, 1860.24875
4.845, 1949.5850000000003
4.925, 2012.6050000000002
5.004999999999999, 1216.8
5.084999999999999, 0.0
5.165, 0.0
5.244999999999999, 0.0
5.324999999999999, 0.0
5.404999999999999, 0.0
5.484999999999999, 0.0
5.565, 0.0
5.6450000000000005, 0.0
5.725, 0.0
5.805, 0.0
5.885, 0.0
5.965000000000001, 0.0
6.045, 0.0
6.125, 0.0
6.205000000000001, 0.0
6.285, 0.0
6.365, 0.0
6.445, 0.0
6.5249999999999995, 0.0
6.605, 0.0
6.6850000000000005, 0.0
6.765, 0.0
6.845, 0.0
6.925, 0.0
7.005, 0.0
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dctcp/packetsInQueue-r0-q0.csv <==
x, y
0.045372843767320856, 0.5
0.13536932223658654, 0.5
0.22536568208995741, 0.5
0.3153620623608514, 0.5
0.40535843679813066, 0.5
0.4953548102631784, 0.5
0.5853511866450359, 0.5
0.6753475649713877, 0.5
0.7653439374641783, 0.5
0.8553403167627395, 0.5
0.9453366882832663, 0.5
1.0352139159771505, 93.30553800083615
1.125211806169894, 65.5257357588014
1.2152081801211536, 65.4731655858361
1.305204591504343, 65.48590220995013
1.3952009158702556, 65.48131313622355
1.4851973369759184, 65.46389021224466
1.5751937055797984, 65.48595082301927
1.6651900552244192, 65.5048807521414
1.7551864437595743, 65.49730683596978
1.8451828177107705, 65.4872730984998
1.9351791814530972, 65.50423905962879
2.025174170417999, 65.85565321381
2.1151700713639787, 65.95117789466521
2.2051665002478753, 65.94331230007876
2.295162869823881, 65.95911154754845
2.385159230163467, 65.99938261402195
2.475155566196443, 66.01229424518488
2.5651519882746814, 65.98192079958775
2.6551483695176903, 65.98345697257251
2.74514468950831, 65.97878039532148
2.835141119364527, 65.98085131206673
2.9251374981768996, 65.95376410994332
3.0151325007534835, 66.37910901966885
3.1051282602356096, 66.47877553401456
3.1951246205749384, 66.52932340330375
3.28512101640207, 66.47380727834872
3.375117387436328, 66.48341322081028
3.465113777429807, 66.45568432617425
3.555110126588456, 66.50158478605388
3.645106508317532, 66.47826023548171
3.735102858448617, 66.53126792606925
3.8250992678871234, 66.45939836465635
3.9150956632281577, 66.41677442563659
4.005090955538455, 66.76224806276919
4.095086559944777, 66.9535113219838
4.185082962091574, 66.93293827112481
4.275079240761012, 67.01380125032814
4.365075672562025, 66.99588247304405
4.455072087347844, 66.93738150564398
4.545068391296493, 66.94463457555929
4.635064795387548, 66.96354505945378
4.725061206284645, 66.96333116194958
4.815057530164506, 66.96046299087047
4.9050539080044375, 66.97356907430994
4.995050639261993, 65.49963054067456
5.085046005464159, 66.49375808192275
5.175042378929228, 66.47615042828114
5.265038765519759, 66.52290647817759
5.355035111761254, 66.48986903639174
5.445031497866005, 66.48918845342382
5.535027881053244, 66.52296481386055
5.625024249171282, 66.46866401563396
5.7150206367341525, 66.45682187199206
5.805017002421153, 66.52012581062293
5.895013368594026, 66.50500714612116
5.985010537855196, 64.28829008390616
6.07500559001682, 66.01486101523534
6.165001973204418, 65.98474035759773
6.254998328682856, 66.02011122670218
6.344994713814923, 66.03006718326155
6.434991116933981, 65.96704520043168
6.524987444702558, 65.99955762107085
6.614983870670051, 65.94281644677355
6.704980236356987, 65.96901889103867
6.794976586487697, 66.01139004209892
6.884972958494122, 66.02727679309305
6.974971528297564, 61.52823447055506
7.064965054009213, 65.52713581519255
7.154961440113364, 65.49228024462096
7.244957820384255, 65.48834258602082
7.3349541987107845, 65.46494997715186
7.424950563911657, 65.49213440541355
7.514946941265679, 65.49194967575083
7.604943322994871, 65.46923764984979
7.694939693057205, 65.49620818060727
7.784936074786031, 65.47954362050693
7.874932447765169, 65.47604347952904
7.964936123399417, 60.529799811381295
8.055021812684089, 0.5
8.145018210455731, 0.5
8.235014551835997, 0.5
8.325010925301067, 0.5
8.415007313349884, 0.5
8.5050036877877, 0.5
8.595000051530173, 0.5
8.684996460968517, 0.5
8.774992800404354, 0.5
8.864989197203718, 0.5
8.954985562890819, 0.5
9.0, 0.5


==> figures/flowsInSequence/dwtcp/fairness-index.csv <==
x, y
0.045000000000000005, 1.0
0.125, 1.0
0.205, 1.0
0.28500000000000003, 1.0
0.365, 1.0
0.445, 1.0
0.5249999999999999, 1.0
0.605, 1.0
0.6849999999999999, 1.0
0.7649999999999999, 1.0
0.845, 1.0
0.925, 1.0
1.0050000000000001, 0.8394125
1.0850000000000002, 0.9770249999999999
1.1649999999999998, 0.99655
1.2449999999999999, 0.999475
1.325, 0.9996
1.4049999999999998, 0.9994124999999999
1.4849999999999999, 0.9971250000000002
1.565, 0.99975
1.645, 0.9975875000000001
1.7249999999999999, 0.99935
1.805, 0.9996375000000002
1.885, 0.9974500000000001
1.965, 0.9581625
2.045, 0.9531000000000001
2.125, 0.9991625
2.205, 0.999625
2.2849999999999997, 0.9996625000000001
2.3649999999999998, 0.9995624999999999
2.445, 0.9996625
2.525, 0.9994250000000001
2.605, 0.9996499999999999
2.685, 0.999725
2.765, 0.9989750000000001
2.845, 0.9996875000000001
2.925, 0.9983624999999999
3.0050000000000003, 0.9453000000000001
3.085, 0.999225
3.165, 0.9998625000000001
3.2449999999999997, 0.9995250000000001
3.325, 0.9995875000000001
3.4050000000000007, 0.9994875000000001
3.485, 0.9993000000000001
3.565, 0.9995625000000001
3.6449999999999996, 0.9996375
3.7249999999999996, 0.9994875000000001
3.805, 0.9994375000000001
3.885, 0.9993375000000001
3.965, 0.974325
4.045, 0.9842625
4.125, 0.998175
4.205, 0.99455
4.285, 0.9962624999999999
4.365, 0.997925
4.445, 0.9955125
4.525, 0.996975
4.605, 0.9977375
4.685, 0.9958125000000001
4.765, 0.9984625
4.845, 0.9984249999999999
4.925, 0.9950249999999999
5.008749999999999, 0.9965125
5.095, 0.9994000000000001
5.175, 0.9994999999999999
5.254999999999999, 0.9997125
5.334999999999999, 0.9998125000000002
5.415, 0.9995
5.494999999999999, 0.999725
5.575, 0.9997
5.654999999999999, 0.9998
5.734999999999999, 0.99975
5.815, 0.999375
5.8950000000000005, 0.9996750000000001
5.97625, 0.999675
6.065, 0.9993375
6.1450000000000005, 0.9991625000000001
6.225, 0.9986249999999999
6.305, 0.9994499999999998
6.385, 0.99915
6.465000000000001, 0.9997625000000001
6.545, 0.9998625000000001
6.625, 0.9994
6.704999999999999, 0.9996375
6.785, 0.9995125
6.865, 0.998925
6.945, 0.9994375000000001
7.0325, 0.9980249999999999
7.115, 0.9983874999999999
7.195, 0.9993375
7.2749999999999995, 0.9989875
7.355, 0.999575
7.4350000000000005, 0.9995875
7.515, 0.9990375
7.595, 0.999325
7.675, 0.9943750000000001
7.755, 0.9986875000000002
7.834999999999999, 0.99975
7.915, 0.99985
7.99875, 0.9993124999999999
8.084999999999999, 1.0
8.165, 1.0
8.245, 1.0
8.325, 1.0
8.405000000000001, 1.0
8.485, 1.0
8.565, 1.0
8.645, 1.0
8.725, 1.0
8.805, 1.0
8.885, 1.0
8.96, 1.0


==> figures/flowsInSequence/dwtcp/goodput_mbps-0.csv <==
x, y
0.045000000000000005, 5414.1362500000005
0.125, 8737.2475
0.205, 9500.817500000001
0.28500000000000003, 9500.921250000001
0.365, 9500.921250000001
0.445, 9500.921250000001
0.5249999999999999, 9500.921250000001
0.605, 9500.921250000001
0.6849999999999999, 9500.921250000001
0.7649999999999999, 9500.921250000001
0.845, 9500.817500000001
0.925, 9500.921250000001
1.0050000000000001, 8285.265000000001
1.0850000000000002, 5423.39125
1.1649999999999998, 5006.976250000001
1.2449999999999999, 4826.74375
1.325, 4778.798750000001
1.4049999999999998, 4834.2325
1.4849999999999999, 4968.91375
1.565, 4766.73625
1.645, 4517.24
1.7249999999999999, 4800.63875
1.805, 4779.6325
1.885, 4904.223749999999
1.965, 4762.8875
2.045, 3545.04875
2.125, 3220.88
2.205, 3168.5699999999997
2.2849999999999997, 3173.0400000000004
2.3649999999999998, 3212.7675
2.445, 3133.9362500000007
2.525, 3088.4874999999997
2.605, 3151.92875
2.685, 3182.50375
2.765, 3135.7025
2.845, 3119.8962500000002
2.925, 3065.92
3.0050000000000003, 2908.7762500000003
3.085, 2388.8799999999997
3.165, 2358.92625
3.2449999999999997, 2439.4225
3.325, 2371.3025
3.4050000000000007, 2408.01625
3.485, 2462.40625
3.565, 2434.22625
3.6449999999999996, 2417.79125
3.7249999999999996, 2330.2237499999997
3.805, 2426.0074999999997
3.885, 2392.20875
3.965, 2450.24
4.045, 1996.6974999999998
4.125, 1900.49625
4.205, 1777.6712499999999
4.285, 1871.06625
4.365, 1927.74375
4.445, 1884.58375
4.525, 1812.305
4.605, 1878.03
4.685, 1829.98375
4.765, 1978.18375
4.845, 1918.2800000000002
4.925, 1878.75875
5.004999999999999, 2203.55
5.084999999999999, 2434.9512499999996
5.165, 2399.48875
5.244999999999999, 2385.345
5.324999999999999, 2334.3825
5.404999999999999, 2377.9587500000002
5.484999999999999, 2320.55125
5.565, 2346.2400000000002
5.6450000000000005, 2361.42375
5.725, 2357.3675000000003
5.805, 2350.50375
5.885, 2338.12875
5.965000000000001, 2383.2625
6.045, 3123.745
6.125, 3120.1025
6.205000000000001, 3102.73625
6.285, 3256.9700000000003
6.365, 3149.32875
6.445, 3114.3837500000004
6.5249999999999995, 3190.40625
6.605, 3229.1987499999996
6.6850000000000005, 3145.5825000000004
6.765, 3141.1099999999997
6.845, 3193.4249999999997
6.925, 3152.6562499999995
7.005, 3929.8475
7.084999999999999, 4977.96125
7.165, 4890.912499999999
7.244999999999999, 4670.431250000001
7.325, 4672.9262499999995
7.405, 4632.054999999999
7.484999999999999, 4793.15125
7.565, 4822.1675
7.6450000000000005, 4980.66375
7.725, 5034.74375
7.805, 4793.88
7.885, 4698.095
7.965000000000001, 4650.04625
8.045000000000002, 8803.6025
8.125, 9500.921250000001
8.204999999999998, 9500.817500000001
8.285, 9500.921250000001
8.365, 9500.921250000001
8.444999999999999, 9500.921250000001
8.525, 9500.921250000001
8.605, 9500.921250000001
8.685, 9500.817500000001
8.765, 9500.921250000001
8.844999999999999, 9500.921250000001
8.925, 9500.921250000001
8.980000000000002, 9500.886666666667


==> figures/flowsInSequence/dwtcp/goodput_mbps-1.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 1211.8075
1.0850000000000002, 4069.83375
1.1649999999999998, 4486.2475
1.2449999999999999, 4666.58375
1.325, 4714.42625
1.4049999999999998, 4658.99125
1.4849999999999999, 4524.311250000001
1.565, 4726.4875
1.645, 4975.985000000001
1.7249999999999999, 4692.585
1.805, 4713.592500000001
1.885, 4589.0
1.965, 4730.336249999999
2.045, 3580.2
2.125, 3157.545
2.205, 3138.82375
2.2849999999999997, 3155.0474999999997
2.3649999999999998, 3182.08625
2.445, 3171.0624999999995
2.525, 3183.96
2.605, 3141.9437499999995
2.685, 3188.3275
2.765, 3280.99125
2.845, 3214.7437500000005
2.925, 3324.98375
3.0050000000000003, 2939.9762499999997
3.085, 2428.0887500000003
3.165, 2365.3762500000003
3.2449999999999997, 2364.9587500000002
3.325, 2389.295
3.4050000000000007, 2334.6962500000004
3.485, 2347.5925000000007
3.565, 2362.04875
3.6449999999999996, 2368.08
3.7249999999999996, 2412.3849999999998
3.805, 2346.9674999999997
3.885, 2364.8575
3.965, 2315.9775
4.045, 1893.0075000000002
4.125, 1997.6325000000002
4.205, 1827.9037500000002
4.285, 1890.9287500000003
4.365, 1909.6475
4.445, 1879.9025000000001
4.525, 1904.24
4.605, 1879.80125
4.685, 2037.3600000000001
4.765, 1913.39
4.845, 1879.9049999999997
4.925, 2044.12125
5.004999999999999, 1992.5362499999999
5.084999999999999, 2340.7275
5.165, 2331.6825000000003
5.244999999999999, 2400.2175
5.324999999999999, 2366.5199999999995
5.404999999999999, 2337.29625
5.484999999999999, 2411.44625
5.565, 2405.31125
5.6450000000000005, 2371.19875
5.725, 2354.2475000000004
5.805, 2413.52875
5.885, 2413.63125
5.965000000000001, 2390.1274999999996
6.045, 2995.40625
6.125, 3231.7999999999997
6.205000000000001, 3190.8237500000005
6.285, 3121.1425
6.365, 3242.1987499999996
6.445, 3168.77625
6.5249999999999995, 3161.7025000000003
6.605, 3162.8487499999997
6.6850000000000005, 3218.5924999999997
6.765, 3170.6475
6.845, 3182.6075
6.925, 3128.9437500000004
7.005, 3745.1449999999995
7.084999999999999, 4515.263749999999
7.165, 4602.311250000001
7.244999999999999, 4822.7925
7.325, 4820.297500000001
7.405, 4861.17
7.484999999999999, 4700.17625
7.565, 4671.056250000001
7.6450000000000005, 4512.56
7.725, 4458.4800000000005
7.805, 4699.343749999999
7.885, 4795.128750000001
7.965000000000001, 4843.1775
8.045000000000002, 197.2875
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dwtcp/goodput_mbps-2.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 2360.3839999999996
2.125, 3107.20875
2.205, 3178.1362499999996
2.2849999999999997, 3157.44125
2.3649999999999998, 3090.6725
2.445, 3180.633750000001
2.525, 3213.08
2.605, 3191.7612499999996
2.685, 3114.69625
2.765, 3068.8324999999995
2.845, 3150.9912499999996
2.925, 3094.625
3.0050000000000003, 2845.44
3.085, 2335.21625
3.165, 2399.905
3.2449999999999997, 2358.5112500000005
3.325, 2406.8724999999995
3.4050000000000007, 2365.0637500000003
3.485, 2332.7200000000003
3.565, 2363.3987500000003
3.6449999999999996, 2352.8962500000002
3.7249999999999996, 2351.3349999999996
3.805, 2312.96125
3.885, 2328.2487499999997
3.965, 2323.25625
4.045, 1948.43875
4.125, 1896.44
4.205, 1816.2549999999999
4.285, 1725.46375
4.365, 1805.23125
4.445, 1995.86375
4.525, 1927.1212500000001
4.605, 1907.15125
4.685, 1912.9775000000002
4.765, 1840.79875
4.845, 1854.7349999999997
4.925, 1973.1912499999999
5.004999999999999, 2044.0149999999999
5.084999999999999, 2370.8875
5.165, 2369.43375
5.244999999999999, 2318.67875
5.324999999999999, 2390.3375
5.404999999999999, 2357.78375
5.484999999999999, 2360.8
5.565, 2361.9425
5.6450000000000005, 2345.30625
5.725, 2375.98625
5.805, 2391.0649999999996
5.885, 2367.5600000000004
5.965000000000001, 2368.80875
6.045, 3167.6299999999997
6.125, 3133.7287499999998
6.205000000000001, 3191.9675
6.285, 3107.41625
6.365, 3094.10375
6.445, 3202.3675000000003
6.5249999999999995, 3133.52125
6.605, 3093.47875
6.6850000000000005, 3121.4574999999995
6.765, 3173.7662500000006
6.845, 3109.495
6.925, 3204.0299999999993
7.005, 1814.3825
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dwtcp/goodput_mbps-3.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 0.0
2.125, 0.0
2.205, 0.0
2.2849999999999997, 0.0
2.3649999999999998, 0.0
2.445, 0.0
2.525, 0.0
2.605, 0.0
2.685, 0.0
2.765, 0.0
2.845, 0.0
2.925, 0.0
3.0050000000000003, 788.1115
3.085, 2327.0000000000005
3.165, 2354.3512499999997
3.2449999999999997, 2315.87125
3.325, 2310.8812500000004
3.4050000000000007, 2370.6800000000003
3.485, 2335.9449999999997
3.565, 2318.99125
3.6449999999999996, 2339.895
3.7249999999999996, 2384.61625
3.805, 2392.93625
3.885, 2393.4550000000004
3.965, 2389.19375
4.045, 2038.6075
4.125, 1779.9612499999998
4.205, 2009.59125
4.285, 2032.05625
4.365, 1875.32875
4.445, 1930.44625
4.525, 1964.8725
4.605, 1934.7112499999998
4.685, 1793.0649999999998
4.765, 1895.08875
4.845, 1865.6562500000002
4.925, 1771.015
5.004999999999999, 2105.8975
5.084999999999999, 2332.2
5.165, 2378.0625
5.244999999999999, 2374.63125
5.324999999999999, 2387.3174999999997
5.404999999999999, 2405.52
5.484999999999999, 2385.5525000000002
5.565, 2365.1687500000003
5.6450000000000005, 2400.52875
5.725, 2391.065
5.805, 2323.67375
5.885, 2359.2400000000002
5.965000000000001, 2336.6712500000003
6.045, 198.64
6.125, 0.0
6.205000000000001, 0.0
6.285, 0.0
6.365, 0.0
6.445, 0.0
6.5249999999999995, 0.0
6.605, 0.0
6.6850000000000005, 0.0
6.765, 0.0
6.845, 0.0
6.925, 0.0
7.005, 0.0
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dwtcp/goodput_mbps-4.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 0.0
2.125, 0.0
2.205, 0.0
2.2849999999999997, 0.0
2.3649999999999998, 0.0
2.445, 0.0
2.525, 0.0
2.605, 0.0
2.685, 0.0
2.765, 0.0
2.845, 0.0
2.925, 0.0
3.0050000000000003, 0.0
3.085, 0.0
3.165, 0.0
3.2449999999999997, 0.0
3.325, 0.0
3.4050000000000007, 0.0
3.485, 0.0
3.565, 0.0
3.6449999999999996, 0.0
3.7249999999999996, 0.0
3.805, 0.0
3.885, 0.0
3.965, 0.0
4.045, 1600.975
4.125, 1902.7825
4.205, 2045.785
4.285, 1957.9050000000002
4.365, 1959.5699999999997
4.445, 1786.82375
4.525, 1869.2962499999999
4.605, 1878.13625
4.685, 1903.82375
4.765, 1849.95125
4.845, 1958.7375
4.925, 1809.91375
5.004999999999999, 1131.72925
5.084999999999999, 0.0
5.165, 0.0
5.244999999999999, 0.0
5.324999999999999, 0.0
5.404999999999999, 0.0
5.484999999999999, 0.0
5.565, 0.0
5.6450000000000005, 0.0
5.725, 0.0
5.805, 0.0
5.885, 0.0
5.965000000000001, 0.0
6.045, 0.0
6.125, 0.0
6.205000000000001, 0.0
6.285, 0.0
6.365, 0.0
6.445, 0.0
6.5249999999999995, 0.0
6.605, 0.0
6.6850000000000005, 0.0
6.765, 0.0
6.845, 0.0
6.925, 0.0
7.005, 0.0
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/dwtcp/packetsInQueue-r0-q0.csv <==
x, y
0.07632677457576707, 0.5
0.17494201208346968, 0.5
0.26438098567414076, 0.5
0.3538106861333904, 0.5
0.4432403689668089, 0.5
0.5326700841142488, 0.5
0.6220998129706233, 0.5
0.7115295692449122, 0.5
0.800959300059713, 0.5
0.8903890259784573, 0.5
0.9798111894479958, 0.5
1.0692535129207013, 0.5
1.1587364579966979, 0.5
1.2482322180115926, 0.5
1.3377378014747336, 0.5
1.42723818826319, 0.5
1.5167406343331415, 0.5
1.6062402191474627, 0.5
1.6957493542101683, 0.5
1.785249636223042, 0.5
1.8747528940591272, 0.5
1.9642597808525133, 0.5
2.05378123243534, 0.7759221722824438
2.143355477218763, 0.7380364854146471
2.232929839996812, 0.7535276088638211
2.322504159689849, 0.7978075458026106
2.412078589054349, 0.7695377143248827
2.501652850484211, 0.7916580985674138
2.5912271794796964, 0.7798977703357716
2.6808014830154225, 0.8169217512215662
2.7703758570547214, 0.777949139762835
2.8599501958421594, 0.812779687239897
2.949524559599579, 0.7853421854038757
3.0391236680277744, 1.2432018252499437
3.128759450368543, 1.3079179029209875
3.2183997473635246, 1.2413707000381893
3.3080392032157295, 1.2800397559805332
3.3976815805451603, 1.2272015119023139
3.4873212807104648, 1.3762668546752446
3.576961927283569, 1.3372256984224906
3.6666007520344532, 1.3355610391390773
3.756241156252733, 1.3394680923983824
3.845879365569058, 1.3892022365187078
3.935518070366188, 1.3019545058409956
4.0251585201177225, 1.3873123586263623
4.114807533562622, 1.4583149731206486
4.20445999627871, 1.4239642392017469
4.294113112619167, 1.3699607336251383
4.383764046297142, 1.294434162725341
4.473412587272292, 1.3272964954026027
4.563061100339746, 1.3069680679180988
4.6527095913750385, 1.33887077347904
4.742362091301759, 1.3434730667920056
4.8320145941658375, 1.4251784612672953
4.921668237321787, 1.3105617735475847
5.0113211480273305, 1.2676135640355257
5.10096022541442, 1.3272671190623073
5.19059929447849, 1.3714785112070738
5.2802382044198986, 1.2699734633725996
5.369878252695563, 1.298644771501033
5.459519116653162, 1.3094454726163547
5.549159209483066, 1.3360506448106695
5.638799742467295, 1.3267089685966922
5.728440927606843, 1.2981257894891454
5.818080939651633, 1.2707666245605789
5.907719753630201, 1.2873936331678466
5.997354148918597, 0.9750350068055188
6.086934104462085, 0.8086963759388188
6.17650838400751, 0.7979935959578156
6.266082849113448, 0.7956239045073098
6.355657196223758, 0.7834425153980984
6.44523147968648, 0.7934010947582817
6.5348056064744915, 0.8468856183230027
6.624380007442285, 0.7915993458868228
6.713954382460175, 0.7973571085847458
6.803528606680168, 0.82263055335233
6.893102908747232, 0.7958784994565377
6.982686159337216, 0.7267461786277333
7.072220441036655, 0.5
7.161714795883252, 0.5
7.251209475828265, 0.5
7.340713449467759, 0.5
7.4302124438175765, 0.5
7.519715469580707, 0.5
7.609217246849384, 0.5
7.69872173751259, 0.5
7.788225953017301, 0.5
7.8777238702350685, 0.5
7.96731376673208, 0.5
8.060616101172016, 0.5
8.150392960449814, 0.5
8.239822706931792, 0.5
8.32925245145561, 0.5
8.418682208709106, 0.5
8.508111916022987, 0.5
8.597541684047442, 0.5
8.686971467740022, 0.5
8.77640114959434, 0.5
8.865830925452716, 0.5
8.955260630807976, 0.5
9.0, 0.5


==> figures/flowsInSequence/newreno/fairness-index.csv <==
x, y
0.045000000000000005, 1.0
0.125, 1.0
0.205, 1.0
0.28500000000000003, 1.0
0.365, 1.0
0.445, 1.0
0.5249999999999999, 1.0
0.605, 1.0
0.6849999999999999, 1.0
0.7649999999999999, 1.0
0.845, 1.0
0.925, 1.0
1.0050000000000001, 0.9353874999999999
1.0850000000000002, 0.954525
1.1649999999999998, 0.7795125
1.2449999999999999, 0.8759125
1.325, 0.7140124999999999
1.4049999999999998, 0.8331625
1.4849999999999999, 0.9008125
1.565, 0.9203250000000001
1.645, 0.9693625
1.7249999999999999, 0.969725
1.805, 0.9378375
1.885, 0.97645
1.965, 0.8944875000000001
2.045, 0.6320374999999999
2.125, 0.6314749999999999
2.205, 0.6217250000000001
2.2849999999999997, 0.6567375000000001
2.3649999999999998, 0.6169749999999999
2.445, 0.64685
2.525, 0.6503625000000001
2.605, 0.6524
2.685, 0.5929374999999999
2.765, 0.5336375
2.845, 0.5882625000000001
2.925, 0.5950624999999999
3.0050000000000003, 0.575325
3.085, 0.6949875
3.165, 0.7328125
3.2449999999999997, 0.66735
3.325, 0.6761
3.4050000000000007, 0.7232249999999999
3.485, 0.4892125
3.565, 0.4912
3.6449999999999996, 0.4986625
3.7249999999999996, 0.50025
3.805, 0.477125
3.885, 0.4924624999999999
3.965, 0.4865
4.045, 0.5789374999999999
4.125, 0.5505625
4.205, 0.5951375
4.285, 0.575275
4.365, 0.5606125000000001
4.445, 0.520025
4.525, 0.5360375000000001
4.605, 0.5376625
4.685, 0.5590625
4.765, 0.5145375
4.845, 0.5780625
4.925, 0.5847249999999999
5.004999999999999, 0.5570625
5.084999999999999, 0.4723
5.165, 0.4783875
5.244999999999999, 0.48305000000000003
5.324999999999999, 0.45295
5.404999999999999, 0.4865875
5.484999999999999, 0.4877125
5.565, 0.48765
5.6450000000000005, 0.49453749999999996
5.725, 0.29834999999999995
5.805, 0.25058749999999996
5.885, 0.25058749999999996
5.965000000000001, 0.250575
6.045, 0.25058749999999996
6.125, 0.25058749999999996
6.205000000000001, 0.25058749999999996
6.285, 0.250575
6.365, 0.250575
6.445, 0.2506
6.5249999999999995, 0.25056249999999997
6.605, 0.250575
6.6850000000000005, 0.250575
6.765, 0.2506
6.845, 0.250575
6.925, 0.25058749999999996
7.005, 0.25058749999999996
7.084999999999999, 0.25058749999999996
7.165, 0.25058749999999996
7.244999999999999, 0.250575
7.325, 0.2506
7.405, 0.250575
7.484999999999999, 0.250575
7.565, 0.250575
7.6450000000000005, 0.2506
7.725, 0.25056249999999997
7.805, 0.25058749999999996
7.885, 0.250575
7.965000000000001, 0.2506
8.045000000000002, 0.9109750000000001
8.125, 0.9934875
8.204999999999998, 0.9936875000000001
8.285, 0.9936875000000001
8.365, 0.9934875000000001
8.444999999999999, 0.9924250000000001
8.525, 0.9934875000000001
8.605, 0.9936875000000001
8.685, 0.9934875000000001
8.765, 0.9924250000000001
8.844999999999999, 0.99475
8.925, 0.9924250000000001
8.980000000000002, 0.9932666666666666


==> figures/flowsInSequence/newreno/goodput_mbps-0.csv <==
x, y
0.045000000000000005, 9440.70625
0.125, 9508.618750000001
0.205, 9508.515
0.28500000000000003, 9508.618750000001
0.365, 9508.515
0.445, 9508.618750000001
0.5249999999999999, 9508.618749999998
0.605, 9508.515
0.6849999999999999, 9508.618750000001
0.7649999999999999, 9506.746249999998
0.845, 9510.38625
0.925, 9508.515
1.0050000000000001, 7239.6475
1.0850000000000002, 3945.2400000000002
1.1649999999999998, 2227.3675
1.2449999999999999, 2982.0962500000005
1.325, 1740.855
1.4049999999999998, 2649.2974999999997
1.4849999999999999, 3338.505
1.565, 3431.89375
1.645, 3919.4474999999998
1.7249999999999999, 4054.44
1.805, 3553.47125
1.885, 5038.9025
1.965, 3536.625
2.045, 3611.7125
2.125, 5765.96875
2.205, 6007.871250000001
2.2849999999999997, 5331.2475
2.3649999999999998, 6046.45625
2.445, 5167.76
2.525, 4923.985
2.605, 4530.96875
2.685, 6347.22375
2.765, 7090.51125
2.845, 6443.31875
2.925, 6288.358750000001
3.0050000000000003, 5832.0075
3.085, 4201.28875
3.165, 3020.57625
3.2449999999999997, 2954.5374999999995
3.325, 3207.46375
3.4050000000000007, 2818.29625
3.485, 3.5359999999999996
3.565, 3.6399999999999997
3.6449999999999996, 3.5359999999999996
3.7249999999999996, 3.6399999999999997
3.805, 3.536
3.885, 3.6399999999999997
3.965, 3.5359999999999996
4.045, 3.5359999999999996
4.125, 3.5359999999999996
4.205, 3.6399999999999997
4.285, 3.536
4.365, 3.536
4.445, 3.5359999999999996
4.525, 3.5359999999999996
4.605, 3.5359999999999996
4.685, 3.6399999999999997
4.765, 3.536
4.845, 3.536
4.925, 3.5359999999999996
5.004999999999999, 3.6399999999999997
5.084999999999999, 3.536
5.165, 3.536
5.244999999999999, 3.5359999999999996
5.324999999999999, 3.6399999999999997
5.404999999999999, 3.536
5.484999999999999, 3.5359999999999996
5.565, 3.5359999999999996
5.6450000000000005, 3.5359999999999996
5.725, 3.6399999999999997
5.805, 3.6399999999999997
5.885, 3.6399999999999997
5.965000000000001, 3.5359999999999996
6.045, 3.64
6.125, 3.5359999999999996
6.205000000000001, 3.6399999999999997
6.285, 3.5359999999999996
6.365, 3.6399999999999997
6.445, 3.6399999999999997
6.5249999999999995, 3.536
6.605, 3.6399999999999997
6.6850000000000005, 3.5359999999999996
6.765, 3.6399999999999997
6.845, 3.5359999999999996
6.925, 3.6399999999999997
7.005, 3.5359999999999996
7.084999999999999, 3.6399999999999997
7.165, 3.6399999999999997
7.244999999999999, 3.536
7.325, 3.6399999999999997
7.405, 3.5359999999999996
7.484999999999999, 3.6399999999999997
7.565, 3.5359999999999996
7.6450000000000005, 3.6399999999999997
7.725, 3.5359999999999996
7.805, 3.6399999999999997
7.885, 3.5359999999999996
7.965000000000001, 3.7439999999999998
8.045000000000002, 3.952
8.125, 3.952
8.204999999999998, 3.952
8.285, 3.952
8.365, 3.952
8.444999999999999, 3.952
8.525, 3.952
8.605, 4.056
8.685, 3.952
8.765, 3.952
8.844999999999999, 3.952
8.925, 3.952
8.980000000000002, 3.8826666666666667


==> figures/flowsInSequence/newreno/goodput_mbps-1.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 2268.9674999999997
1.0850000000000002, 5563.2725
1.1649999999999998, 7281.24875
1.2449999999999999, 6526.5225
1.325, 7767.6575
1.4049999999999998, 6859.3187499999985
1.4849999999999999, 6170.008750000001
1.565, 6076.71875
1.645, 5589.0625
1.7249999999999999, 5454.17625
1.805, 5955.1425
1.885, 4469.6075
1.965, 5971.99125
2.045, 5872.047499999999
2.125, 3735.5750000000003
2.205, 3493.36125
2.2849999999999997, 4170.19125
2.3649999999999998, 3454.88125
2.445, 4333.782499999999
2.525, 4577.5599999999995
2.605, 4970.4712500000005
2.685, 3154.32
2.765, 2410.93
2.845, 3058.22375
2.925, 3213.08
3.0050000000000003, 2984.2799999999997
3.085, 2977.9362499999997
3.165, 2674.77625
3.2449999999999997, 4435.4974999999995
3.325, 4303.623750000001
3.4050000000000007, 3194.7775
3.485, 4876.248750000001
3.565, 5391.358749999999
3.6449999999999996, 5045.248750000001
3.7249999999999996, 4896.1125
3.805, 3784.0400000000004
3.885, 4142.108749999999
3.965, 4470.02375
4.045, 3112.7212500000005
4.125, 2985.6324999999997
4.205, 2946.0075
4.285, 3552.2237499999997
4.365, 4181.52875
4.445, 4776.4087500000005
4.525, 4646.51375
4.605, 4379.958750000001
4.685, 3952.8325
4.765, 2321.59
4.845, 2657.5125
4.925, 3327.0649999999996
5.004999999999999, 3751.3837499999995
5.084999999999999, 3788.0962500000005
5.165, 5567.12
5.244999999999999, 5634.200000000001
5.324999999999999, 6270.368750000001
5.404999999999999, 4943.32875
5.484999999999999, 5033.9125
5.565, 4750.5125
5.6450000000000005, 5263.8575
5.725, 8664.23875
5.805, 9487.297499999999
5.885, 9486.67125
5.965000000000001, 9487.298750000002
6.045, 9486.88
6.125, 9486.98375
6.205000000000001, 9486.985
6.285, 9486.87875
6.365, 9487.29875
6.445, 9486.67125
6.5249999999999995, 9487.401249999999
6.605, 9486.67125
6.6850000000000005, 9487.4025
6.765, 9486.56875
6.845, 9487.2975
6.925, 9486.67125
7.005, 9487.1925
7.084999999999999, 9486.7775
7.165, 9487.19375
7.244999999999999, 9486.880000000001
7.325, 9486.985
7.405, 9487.0875
7.484999999999999, 9486.88125
7.565, 9487.193749999999
7.6450000000000005, 9486.77625
7.725, 9487.507500000002
7.805, 9486.4625
7.885, 9487.40125
7.965000000000001, 9486.564999999999
8.045000000000002, 194.2725
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/newreno/goodput_mbps-2.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 21.424
2.125, 3.5359999999999996
2.205, 3.6399999999999997
2.2849999999999997, 3.5359999999999996
2.3649999999999998, 3.6399999999999997
2.445, 3.5359999999999996
2.525, 3.5359999999999996
2.605, 3.5359999999999996
2.685, 3.5359999999999996
2.765, 3.536
2.845, 3.5359999999999996
2.925, 3.5359999999999996
3.0050000000000003, 3.5359999999999996
3.085, 3.6399999999999997
3.165, 3.536
3.2449999999999997, 3.5359999999999996
3.325, 3.6399999999999997
3.4050000000000007, 3.536
3.485, 3.5359999999999996
3.565, 3.5359999999999996
3.6449999999999996, 3.6399999999999997
3.7249999999999996, 3.5359999999999996
3.805, 3.6399999999999997
3.885, 3.5359999999999996
3.965, 3.6399999999999997
4.045, 3.5359999999999996
4.125, 3.5359999999999996
4.205, 3.5359999999999996
4.285, 3.5359999999999996
4.365, 3.6399999999999997
4.445, 3.536
4.525, 3.5359999999999996
4.605, 3.5359999999999996
4.685, 3.5359999999999996
4.765, 3.5359999999999996
4.845, 3.6399999999999997
4.925, 3.5359999999999996
5.004999999999999, 3.5359999999999996
5.084999999999999, 3.5359999999999996
5.165, 3.5359999999999996
5.244999999999999, 3.6399999999999997
5.324999999999999, 3.5359999999999996
5.404999999999999, 3.5359999999999996
5.484999999999999, 3.5359999999999996
5.565, 3.6399999999999997
5.6450000000000005, 3.5359999999999996
5.725, 3.6399999999999997
5.805, 3.5359999999999996
5.885, 3.6399999999999997
5.965000000000001, 3.5359999999999996
6.045, 3.6399999999999997
6.125, 3.6399999999999997
6.205000000000001, 3.536
6.285, 3.6399999999999997
6.365, 3.5359999999999996
6.445, 3.6399999999999997
6.5249999999999995, 3.5359999999999996
6.605, 3.6399999999999997
6.6850000000000005, 3.5359999999999996
6.765, 3.7439999999999998
6.845, 3.5359999999999996
6.925, 3.6399999999999997
7.005, 3.5359999999999996
7.084999999999999, 3.6399999999999997
7.165, 3.5359999999999996
7.244999999999999, 3.6399999999999997
7.325, 3.6399999999999997
7.405, 3.536
7.484999999999999, 3.6399999999999997
7.565, 3.536
7.6450000000000005, 3.6399999999999997
7.725, 3.5359999999999996
7.805, 3.6399999999999997
7.885, 3.5359999999999996
7.965000000000001, 3.6399999999999997
8.045000000000002, 3.952
8.125, 3.952
8.204999999999998, 4.056
8.285, 3.952
8.365, 3.952
8.444999999999999, 3.952
8.525, 3.952
8.605, 3.952
8.685, 3.952
8.765, 3.952
8.844999999999999, 4.056
8.925, 3.952
8.980000000000002, 3.8826666666666667


==> figures/flowsInSequence/newreno/goodput_mbps-3.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 0.0
2.125, 0.0
2.205, 0.0
2.2849999999999997, 0.0
2.3649999999999998, 0.0
2.445, 0.0
2.525, 0.0
2.605, 0.0
2.685, 0.0
2.765, 0.0
2.845, 0.0
2.925, 0.0
3.0050000000000003, 685.15275
3.085, 2322.2162500000004
3.165, 3806.08875
3.2449999999999997, 2111.5125000000003
3.325, 1990.14375
3.4050000000000007, 3488.3675
3.485, 4618.119999999999
3.565, 4102.79875
3.6449999999999996, 4449.12
3.7249999999999996, 4597.945000000001
3.805, 5710.32625
3.885, 5352.0475
3.965, 5024.23875
4.045, 3695.2224999999994
4.125, 4288.02375
4.205, 3481.2962499999994
4.285, 2328.35125
4.365, 2412.9049999999997
4.445, 2769.105
4.525, 2439.73625
4.605, 3221.1912500000003
4.685, 3244.4887500000004
4.765, 4933.759999999999
4.845, 3590.9124999999995
4.925, 2905.3450000000003
5.004999999999999, 4305.49625
5.084999999999999, 5706.27125
5.165, 3927.3525000000004
5.244999999999999, 3860.06625
5.324999999999999, 3223.79
5.404999999999999, 4551.04125
5.484999999999999, 4460.561250000001
5.565, 4743.75375
5.6450000000000005, 4230.509999999999
5.725, 826.7992500000001
5.805, 3.5359999999999996
5.885, 3.6399999999999997
5.965000000000001, 3.5359999999999996
6.045, 3.6399999999999997
6.125, 3.5359999999999996
6.205000000000001, 3.6399999999999997
6.285, 3.6399999999999997
6.365, 3.536
6.445, 3.6399999999999997
6.5249999999999995, 3.5359999999999996
6.605, 3.6399999999999997
6.6850000000000005, 3.5359999999999996
6.765, 3.6399999999999997
6.845, 3.5359999999999996
6.925, 3.6399999999999997
7.005, 3.6399999999999997
7.084999999999999, 3.64
7.165, 3.5359999999999996
7.244999999999999, 3.6399999999999997
7.325, 3.5359999999999996
7.405, 3.6399999999999997
7.484999999999999, 3.5359999999999996
7.565, 3.6399999999999997
7.6450000000000005, 3.6399999999999997
7.725, 3.432
7.805, 3.7439999999999998
7.885, 3.5359999999999996
7.965000000000001, 3.6399999999999997
8.045000000000002, 3.952
8.125, 3.952
8.204999999999998, 3.952
8.285, 4.056
8.365, 3.952
8.444999999999999, 3.952
8.525, 3.952
8.605, 3.952
8.685, 3.952
8.765, 3.952
8.844999999999999, 3.952
8.925, 3.952
8.980000000000002, 4.16


==> figures/flowsInSequence/newreno/goodput_mbps-4.csv <==
x, y
0.045000000000000005, 0.0
0.125, 0.0
0.205, 0.0
0.28500000000000003, 0.0
0.365, 0.0
0.445, 0.0
0.5249999999999999, 0.0
0.605, 0.0
0.6849999999999999, 0.0
0.7649999999999999, 0.0
0.845, 0.0
0.925, 0.0
1.0050000000000001, 0.0
1.0850000000000002, 0.0
1.1649999999999998, 0.0
1.2449999999999999, 0.0
1.325, 0.0
1.4049999999999998, 0.0
1.4849999999999999, 0.0
1.565, 0.0
1.645, 0.0
1.7249999999999999, 0.0
1.805, 0.0
1.885, 0.0
1.965, 0.0
2.045, 0.0
2.125, 0.0
2.205, 0.0
2.2849999999999997, 0.0
2.3649999999999998, 0.0
2.445, 0.0
2.525, 0.0
2.605, 0.0
2.685, 0.0
2.765, 0.0
2.845, 0.0
2.925, 0.0
3.0050000000000003, 0.0
3.085, 0.0
3.165, 0.0
3.2449999999999997, 0.0
3.325, 0.0
3.4050000000000007, 0.0
3.485, 0.0
3.565, 0.0
3.6449999999999996, 0.0
3.7249999999999996, 0.0
3.805, 0.0
3.885, 0.0
3.965, 0.0
4.045, 2686.42375
4.125, 2220.8162500000003
4.205, 3066.7524999999996
4.285, 3604.638749999999
4.365, 2909.1937500000004
4.445, 1948.8550000000005
4.525, 2408.225
4.605, 1887.9125
4.685, 2302.1437499999997
4.765, 2239.015
4.845, 3245.9425
4.925, 3261.95875
5.004999999999999, 1437.3825
5.084999999999999, 0.0
5.165, 0.0
5.244999999999999, 0.0
5.324999999999999, 0.0
5.404999999999999, 0.0
5.484999999999999, 0.0
5.565, 0.0
5.6450000000000005, 0.0
5.725, 0.0
5.805, 0.0
5.885, 0.0
5.965000000000001, 0.0
6.045, 0.0
6.125, 0.0
6.205000000000001, 0.0
6.285, 0.0
6.365, 0.0
6.445, 0.0
6.5249999999999995, 0.0
6.605, 0.0
6.6850000000000005, 0.0
6.765, 0.0
6.845, 0.0
6.925, 0.0
7.005, 0.0
7.084999999999999, 0.0
7.165, 0.0
7.244999999999999, 0.0
7.325, 0.0
7.405, 0.0
7.484999999999999, 0.0
7.565, 0.0
7.6450000000000005, 0.0
7.725, 0.0
7.805, 0.0
7.885, 0.0
7.965000000000001, 0.0
8.045000000000002, 0.0
8.125, 0.0
8.204999999999998, 0.0
8.285, 0.0
8.365, 0.0
8.444999999999999, 0.0
8.525, 0.0
8.605, 0.0
8.685, 0.0
8.765, 0.0
8.844999999999999, 0.0
8.925, 0.0
8.980000000000002, 0.0


==> figures/flowsInSequence/newreno/packetsInQueue-r0-q0.csv <==
x, y
0.04055275885819413, 0.5
0.12058845729152945, 0.5
0.2006238015065173, 0.5
0.2806591905454336, 0.5
0.36069457302472213, 0.5
0.4407299227060492, 0.5
0.5207653226776229, 0.5
0.6008006843848565, 0.5
0.6808360526517273, 0.5
0.7608714504367654, 0.5
0.8409068099575049, 0.5
0.9209421815040975, 0.5
1.0009048393445072, 63.37928150520941
1.080835688047295, 201.8377209765057
1.1608800216466655, 181.25496616339962
1.2409185822519144, 174.0523182717642
1.320932595196148, 222.76988378576348
1.400992794280061, 166.14159441996742
1.4810242207742494, 175.2073544042244
1.5610593173645062, 175.78670915829406
1.6411075353398241, 146.37839595928676
1.7211319709408999, 171.42543921984498
1.8011777225071055, 147.7133072407045
1.8811918343919547, 196.2867911532869
1.9612306623009326, 188.42636849643048
2.041285456274798, 140.26943008013643
2.1213010910799883, 185.4127682602849
2.201352890050203, 147.8801287868021
2.2813884223069976, 147.62802151548613
2.361414036996167, 169.84308891537023
2.441450085274756, 168.28046113983973
2.521473942538038, 194.5750855481092
2.6015167318982684, 177.7073380052258
2.6815398599524296, 205.6715335250194
2.7615867774874205, 179.35186237960403
2.8416108031137863, 205.2655489838087
2.92165912932256, 175.6017065891176
3.0016989493707915, 163.44988466037674
3.0817277749836998, 176.40119056729603
3.161771297926233, 157.79221922181284
3.2417936579607294, 187.58968065683456
3.321842864795679, 155.9443691305251
3.4018688484623474, 177.44768719456866
3.4819010517226223, 184.66120215592167
3.5619522373700363, 148.50546633285595
3.641987891525986, 147.9354480753042
3.7220234729799944, 147.4342837464059
3.802049824530667, 168.02706381396976
3.882095019624062, 145.5922170352797
3.9621295285833926, 147.4665132449245
4.042148301610672, 181.7695339404607
4.122182359597447, 184.84641244574664
4.202225535427, 167.06983240223462
4.282252552230936, 186.1327280280751
4.3622962998393975, 166.89961079710065
4.442325548546533, 180.9479659775443
4.5223548147457455, 194.9090347549443
4.602397861570718, 177.3588264876625
4.682438857973953, 164.59797855010987
4.762463681684387, 188.7185330549148
4.842506762946903, 171.03701253976757
4.922548790300756, 155.66783828400878
5.002576976352571, 171.4588822442576
5.082604417343464, 188.4665132449245
5.162635308683931, 198.69445932501722
5.242692806306063, 148.15854005182084
5.322726852813593, 151.1610873629317
5.402748755315833, 181.98344247777936
5.482781734248737, 187.4509560616165
5.562817395511193, 186.78861144212794
5.64286973564796, 148.01575943762367
5.722919487476391, 115.20997824399524
5.8029225404237215, 189.0771572882616
5.882993709344146, 107.26117591752397
5.962999385584069, 175.10118728749632
6.043056650340634, 125.03322983743126
6.123076629240657, 160.22372060479506
6.203118887273386, 144.58849992893767
6.283154755709488, 143.40404399304683
6.363180648635113, 165.14777137609462
6.443233406400306, 125.3470629393565
6.523242942964025, 184.37661393477572
6.603312108473837, 107.19514261662421
6.683304551268787, 205.3103401152303
6.763390812734326, 89.00867507024238
6.843381371830792, 191.43536608031135
6.923454057112107, 106.11664607681291
7.003458656484703, 176.4860061878888
7.083517759021886, 122.27303785982136
7.163535726311506, 162.06393969541594
7.243580232647117, 141.20996731132954
7.323613421487174, 146.1785577627393
7.403642285910799, 161.0517716384786
7.483691894521584, 128.51448578206825
7.563703547650096, 182.76333511900208
7.6437708999771266, 109.64735046846472
7.7237639418820185, 206.39885097683367
7.803850840175323, 88.6566213689884
7.883840840066039, 192.3713443899026
7.978992504564219, 101.08661404410238
8.992663636363638, 0.5


==> figures/longhaul/cubic/goodput_mbps-sum.csv <==
x, y
0.01, 41.6
0.02, 74.88
0.03, 424.32
0.04, 673.088
0.05, 408.512
0.06, 1234.69
0.07, 1213.06
0.08, 950.976
0.09, 950.144
0.1, 950.144
0.11, 950.976
0.12, 949.312
0.13, 950.976
0.14, 950.144
0.15, 950.144
0.16, 950.976
0.17, 949.312
0.18, 950.976
0.19, 950.144
0.2, 950.144
0.21, 950.144
0.22, 950.144
0.23, 950.976
0.24, 950.144
0.25, 950.144
0.26, 950.144
0.27, 950.144
0.28, 950.976
0.29, 950.144
0.3, 950.144
0.31, 950.144
0.32, 950.144
0.33, 950.976
0.34, 950.144
0.35, 950.144
0.36, 950.144
0.37, 950.144
0.38, 950.976
0.39, 950.144
0.4, 950.144
0.41, 950.144
0.42, 950.976
0.43, 950.144
0.44, 950.144
0.45, 950.144
0.46, 950.144
0.47, 950.976
0.48, 950.144
0.49, 950.144
0.5, 950.144
0.51, 950.144
0.52, 950.976
0.53, 950.144
0.54, 950.144
0.55, 950.144
0.56, 950.144
0.57, 950.976
0.58, 950.144
0.59, 950.144
0.6, 950.976
0.61, 949.312
0.62, 950.976
0.63, 950.144
0.64, 950.144
0.65, 950.976
0.66, 949.312
0.67, 950.976
0.68, 949.312
0.69, 950.976
0.7, 950.976
0.71, 949.312
0.72, 950.976
0.73, 950.144
0.74, 950.144
0.75, 950.976
0.76, 949.312
0.77, 950.976
0.78, 950.144
0.79, 950.144
0.8, 950.976
0.81, 949.312
0.82, 950.976
0.83, 950.144
0.84, 950.144
0.85, 950.976
0.86, 950.144
0.87, 950.144
0.88, 950.144
0.89, 950.144
0.9, 950.976
0.91, 950.144
0.92, 950.144
0.93, 950.144
0.94, 950.976
0.95, 950.144
0.96, 950.144
0.97, 950.144
0.98, 950.144
0.99, 950.976


==> figures/longhaul/cubic/packetsInQueue-r0-q0.csv <==
x, y
0.025196324518153075, 21.395786642761095
0.03822774540564778, 152.84491259524876
0.047793231734648105, 187.03182429403856
0.05768834603316911, 156.8637382339758
0.06790802330793336, 52.41774988794263
0.07778292245629802, 26.83325862841775
0.08753926490363052, 28.311967727476468
0.09729865531151935, 29.095024652622143
0.10705006723442423, 31.78664276109368
0.11680452711788396, 33.630210667861945
0.126554594352308, 36.62662483191394
0.13632075302554916, 35.75033617212013
0.14607113402061803, 38.616763783056925
0.15582729717615354, 40.26311071268489
0.16558059166293188, 42.30658897355446
0.17533186911698773, 45.02958314657104
0.1850999103541021, 43.79650380995069
0.1948466158673243, 47.44464365755267
0.20460345136709993, 48.894666069027345
0.21435593904078928, 51.323621694307484
0.22411151949798258, 52.916181084715376
0.23387835051546402, 51.95831465710444
0.24362290452711813, 56.28597041685343
0.2533808157776778, 57.32541461228149
0.2631322725235329, 59.92469744509189
0.27289134917077446, 60.73733751680861
0.2826557597489904, 60.47691618108472
0.2924025549081128, 64.18153294486777
0.3021576423128648, 65.79202151501569
0.31191089197669236, 68.10712684894666
0.32167095472882007, 68.66427610936799
0.3314325862841764, 69.01792917974002
0.3411815329448689, 72.10757507844016
0.3509359031824302, 74.20484087852981
0.3606912147019287, 75.97938144329896
0.3704503361721198, 76.76512774540565
0.3802118780815774, 77.02285970416854
0.3899625280143433, 79.74943971313313
0.39971470192738656, 82.32362169430749
0.40946987897803666, 84.0022411474675
0.4192295831465711, 84.72433886149709
0.4289913491707768, 84.97938144329896
0.4387453160017931, 87.05423576871358
0.44849327655759613, 90.36082474226804
0.45825033617212035, 91.72299417301659
0.46800869565217557, 92.75705961452263
0.47776978933214015, 93.14836396234872
0.4875283281039864, 94.20842671447781
0.49727377857462995, 98.02689376961004
0.5070320035858358, 99.17391304347827
0.5167876736889304, 100.80860600627521
0.5265490811295369, 101.23218287763335
0.5363102644553966, 101.56342447333034
0.5460579112505635, 104.96055580457194
0.5558119677274767, 106.97534737785746
0.5655682205289128, 108.48184670551322
0.5753281936351392, 109.19587628865979
0.5850935454952919, 108.63334827431645
0.5948430748543287, 111.61183325862842
0.6045921111609154, 114.81532944867773
0.6143520842671387, 115.47467503361722
0.6241069923800997, 117.32810398924249
0.6338707306140731, 117.03182429403854
0.6436322725235348, 117.41147467503362
0.6533753025549089, 121.87987449574182
0.6631341999103485, 122.85208426714478
0.6728883012102211, 124.81488121918422
0.6826492155983892, 125.32093231734648
0.692416853428955, 124.17839533841327
0.7021646795159121, 127.65082922456298
0.711912909009413, 130.9296279695204
0.7216785746302155, 130.32227700582698
0.7314241147467494, 134.3245181532945
0.7411939937247848, 132.6575526669655
0.7509571044374724, 132.6077991931869
0.7606998207082027, 137.20797848498432
0.7704567010309286, 138.50918870461678
0.780215374271628, 139.52173913043478
0.7899662483191345, 142.35858359480054
0.7997395338413306, 139.85791125056028
0.8094942626624848, 141.7965038099507
0.8192403854773611, 145.52532496638278
0.8289994173016597, 146.44285073957866
0.8387533393097273, 148.46929627969521
0.8485119229045286, 149.46033168982518
0.8582792917974004, 148.4011653966831
0.8680351860152378, 150.09143881667413
0.8777850739578698, 153.02689376961004
0.8875387718511879, 155.0757507844016
0.8972963245181503, 156.2640071716719
0.907055042581807, 157.2604213357239
0.9168198117436087, 156.81264007171671
0.9265800986104893, 157.35275661138502
0.9363260869565231, 161.25100851636037
0.9460804571940761, 163.17525773195877
0.9558440609592154, 163.03227252353204
0.9655923352756633, 166.29403854773645
0.9753621694307456, 164.7194083370686
0.9851272075302553, 164.2779022859704
0.9948686239354535, 169.09771402958316
0.99987627118644, 171.05084745762713


==> figures/longhaul/dctcp/goodput_mbps-sum.csv <==
x, y
0.01, 41.6
0.02, 83.2
0.03, 440.96
0.04, 482.56
0.05, 641.472
0.06, 483.392
0.07, 510.016
0.08, 678.08
0.09, 495.872
0.1, 564.928
0.11, 685.568
0.12, 537.472
0.13, 619.84
0.14, 693.056
0.15, 579.904
0.16, 673.92
0.17, 701.376
0.18, 620.672
0.19, 728.832
0.2, 708.864
0.21, 662.272
0.22, 783.744
0.23, 716.352
0.24, 703.872
0.25, 833.664
0.26, 728.832
0.27, 746.304
0.28, 853.632
0.29, 771.264
0.3, 787.072
0.31, 875.264
0.32, 812.032
0.33, 828.672
0.34, 896.064
0.35, 853.632
0.36, 870.272
0.37, 916.864
0.38, 895.232
0.39, 914.368
0.4, 935.168
0.41, 937.664
0.42, 950.144
0.43, 950.144
0.44, 950.976
0.45, 950.144
0.46, 950.976
0.47, 950.976
0.48, 950.144
0.49, 950.976
0.5, 950.144
0.51, 950.976
0.52, 950.976
0.53, 950.144
0.54, 950.976
0.55, 950.144
0.56, 950.976
0.57, 950.144
0.58, 950.976
0.59, 950.976
0.6, 950.144
0.61, 950.976
0.62, 950.144
0.63, 950.976
0.64, 950.976
0.65, 950.144
0.66, 950.976
0.67, 950.144
0.68, 950.976
0.69, 950.976
0.7, 950.144
0.71, 950.976
0.72, 950.144
0.73, 950.976
0.74, 950.976
0.75, 950.144
0.76, 950.976
0.77, 950.144
0.78, 950.976
0.79, 950.976
0.8, 950.144
0.81, 950.976
0.82, 950.144
0.83, 950.976
0.84, 950.976
0.85, 950.144
0.86, 950.976
0.87, 950.144
0.88, 950.976
0.89, 950.976
0.9, 950.144
0.91, 950.976
0.92, 950.144
0.93, 950.976
0.94, 950.976
0.95, 950.144
0.96, 950.976
0.97, 950.144
0.98, 950.976
0.99, 950.976


==> figures/longhaul/dctcp/packetsInQueue-r0-q0.csv <==
x, y
0.023795036855036696, 11.292383292383292
0.04052147420147429, 22.816216216216215
0.05681420147420139, 0.5002457002457003
0.07185813267813258, 0.49975429975429975
0.086882948402948, 0.5002457002457003
0.10113179361179363, 0.49975429975429975
0.11513375921375892, 0.5002457002457003
0.12889798525798543, 0.49975429975429975
0.14217307125307146, 0.5002457002457003
0.15516756756756772, 0.49975429975429975
0.16789282555282642, 0.5002457002457003
0.18035886977886983, 0.49975429975429975
0.19257636363636318, 0.5002457002457003
0.20455493857493834, 0.49975429975429975
0.2163050614250613, 0.5002457002457003
0.22783744471744444, 0.49975429975429975
0.2391618181818177, 0.5002457002457003
0.2502895823095822, 0.49975429975429975
0.26123862407862397, 0.5002457002457003
0.27212245700245785, 0.49975429975429975
0.2827116461916468, 0.5002457002457003
0.29314230958230975, 0.49975429975429975
0.30346402948403034, 0.5002457002457003
0.31369095823095766, 0.49975429975429975
0.323675085995086, 0.5002457002457003
0.3335864373464381, 0.49975429975429975
0.34338427518427667, 0.5002457002457003
0.35298820638820483, 0.49975429975429975
0.3625758230958222, 0.5002457002457003
0.3719552825552826, 0.49975429975429975
0.3812856511056519, 0.5002457002457003
0.39047149877149834, 0.49975429975429975
0.3995817690417683, 0.5002457002457003
0.40857292383292326, 0.49975429975429975
0.417482702702701, 0.5002457002457003
0.42632742014741953, 0.49975429975429975
0.4351683538083537, 0.5002457002457003
0.4440138574938584, 0.49975429975429975
0.452853022113022, 0.5002457002457003
0.46170098280098254, 0.49975429975429975
0.47054299754299783, 0.5002457002457003
0.4793880098280092, 0.49975429975429975
0.488236216216215, 0.5002457002457003
0.49707896805896673, 0.49975429975429975
0.50592687960688, 0.5002457002457003
0.5147763144963156, 0.49975429975429975
0.5236204422604447, 0.5002457002457003
0.5324693857493872, 0.49975429975429975
0.5413200982800963, 0.5002457002457003
0.5501864864864883, 4.4515970515970515
0.5590626044226034, 11.093857493857493
0.5679412776412758, 17.15823095823096
0.5768195577395603, 23.285503685503684
0.5857266830466802, 22.9027027027027
0.5946390663390672, 21.18820638820639
0.6035635380835392, 16.782800982800982
0.612448353808358, 21.433906633906634
0.6213570024570019, 20.605896805896805
0.6303006879606842, 11.803439803439803
0.6391902702702719, 15.405896805896806
0.6480679115479091, 21.66879606879607
0.6569831941031957, 19.348894348894348
0.665897886977889, 17.21081081081081
0.6747797051597109, 22.53022113022113
0.6836973464373456, 19.698280098280097
0.6926204914004865, 15.524815724815724
0.701499017199017, 21.637346437346437
0.710416461916461, 18.82702702702703
0.7193336117936147, 16.11203931203931
0.7282138574938566, 21.8009828009828
0.7371541031941093, 13.808353808353809
0.7460572481572467, 14.200982800982802
0.7549371007370993, 20.02063882063882
0.7638478624078618, 18.714004914004914
0.772767567567566, 15.4004914004914
0.7816485503685541, 20.935135135135134
0.7905634398034368, 18.71941031941032
0.7994771990172015, 16.78869778869779
0.8083596560196568, 21.953808353808355
0.8172777395577427, 18.911547911547913
0.8261889434889436, 17.647174447174446
0.8350779852579808, 21.263390663390663
0.8440192628992645, 13.057493857493858
0.852910221130219, 16.23144963144963
0.8617881081081109, 22.485503685503687
0.8707242751842755, 15.444226044226044
0.8796234889434908, 16.765601965601967
0.8885039803439813, 22.3985257985258
0.8974295331695307, 17.804422604422605
0.9063381326781323, 16.98820638820639
0.9152197542997506, 22.335135135135136
0.924152628992633, 16.02113022113022
0.9330615724815746, 15.165601965601965
0.9419390663390701, 21.48058968058968
0.9508540049140028, 19.25995085995086
0.9597839803439745, 13.554299754299754
0.96866353808354, 19.424078624078625
0.9775612776412752, 21.09041769041769
0.9864979361179408, 13.905651105651106
0.9953858476658463, 17.915970515970518
0.999915, 20.5


==> figures/longhaul/dwtcp/goodput_mbps-sum.csv <==
x, y
0.01, 41.6
0.02, 74.88
0.03, 424.32
0.04, 670.592
0.05, 292.864
0.06, 1617.41
0.07, 949.312
0.08, 949.312
0.09, 949.312
0.1, 949.312
0.11, 950.144
0.12, 949.312
0.13, 949.312
0.14, 949.312
0.15, 949.312
0.16, 949.312
0.17, 950.976
0.18, 950.144
0.19, 949.312
0.2, 949.312
0.21, 950.144
0.22, 950.144
0.23, 950.976
0.24, 949.312
0.25, 950.144
0.26, 950.976
0.27, 950.144
0.28, 949.312
0.29, 949.312
0.3, 950.144
0.31, 950.976
0.32, 950.144
0.33, 949.312
0.34, 950.144
0.35, 950.976
0.36, 949.312
0.37, 950.144
0.38, 950.144
0.39, 950.144
0.4, 949.312
0.41, 950.976
0.42, 950.144
0.43, 950.144
0.44, 949.312
0.45, 950.976
0.46, 948.48
0.47, 950.976
0.48, 950.144
0.49, 950.144
0.5, 949.312
0.51, 950.976
0.52, 950.144
0.53, 949.312
0.54, 950.144
0.55, 950.976
0.56, 950.144
0.57, 949.312
0.58, 949.312
0.59, 950.976
0.6, 950.976
0.61, 949.312
0.62, 949.312
0.63, 950.976
0.64, 950.144
0.65, 950.144
0.66, 950.144
0.67, 949.312
0.68, 950.144
0.69, 950.144
0.7, 949.312
0.71, 950.144
0.72, 950.144
0.73, 950.976
0.74, 949.312
0.75, 949.312
0.76, 950.976
0.77, 950.976
0.78, 948.48
0.79, 950.144
0.8, 950.976
0.81, 950.144
0.82, 950.144
0.83, 950.144
0.84, 950.144
0.85, 950.144
0.86, 950.976
0.87, 949.312
0.88, 950.144
0.89, 950.976
0.9, 948.48
0.91, 950.144
0.92, 950.976
0.93, 950.144
0.94, 950.144
0.95, 950.144
0.96, 948.48
0.97, 950.144
0.98, 950.144
0.99, 950.144


==> figures/longhaul/dwtcp/packetsInQueue-r0-q0.csv <==
x, y
0.02514640933572692, 21.95601436265709
0.038153815080790104, 155.10771992818673
0.048397576301615695, 85.27468581687612
0.05908348294434463, 0.5
0.06877980251346524, 0.5
0.07847522441651691, 0.5
0.0881464991023338, 0.5
0.09782226211849174, 0.5
0.10752594254937198, 0.5
0.11721687612208245, 0.5
0.12686517055655253, 0.5
0.13657163375224457, 0.5
0.1462646319569117, 0.5
0.15596736983841963, 0.8186714542190305
0.1656618940754042, 4.783662477558348
0.17543541292639098, 1.6337522441651706
0.1851867594254945, 2.955116696588869
0.19498640035906614, 0.7019748653500898
0.20470255834829412, 3.5529622980251347
0.2144574506283662, 3.2163375224416515
0.22420561041292567, 3.284560143626571
0.2339835727109511, 1.215439856373429
0.2437194793536806, 3.997307001795332
0.25346813285457803, 4.132854578096948
0.26323792639138327, 1.4587073608617593
0.2729993267504479, 1.7576301615798924
0.28276647217235074, 1.303411131059246
0.29250327648114866, 4.6804308797127465
0.30224376122082586, 6.1140035906642725
0.3120135098743271, 2.3824057450628366
0.3217898114901244, 1.2199281867145422
0.33151409335727033, 5.686714542190305
0.3412704667863568, 4.1122082585278275
0.35104434470377155, 1.433572710951526
0.3608161579892283, 1.210951526032316
0.37052652603231584, 7.6014362657091565
0.3802956014362651, 3.651705565529623
0.39007832136445275, 1.7450628366247756
0.3998091561938958, 4.255834829443447
0.40957239676840124, 3.3635547576301614
0.41931530520646315, 4.493716337522442
0.42909052962298144, 2.3617594254937164
0.43884470377019713, 2.1759425493716336
0.44859919210053656, 2.6597845601436267
0.4583679982046685, 1.3868940754039498
0.4680902154398579, 6.083482944344704
0.47785215439856643, 3.5556552962298027
0.4876308348294417, 1.229802513464991
0.49738586175942334, 1.5053859964093357
0.5071220825852784, 3.8545780969479355
0.516880655296231, 1.9955116696588868
0.5266587522441659, 1.227109515260323
0.5363979802513412, 2.616696588868941
0.5461397666068232, 4.361759425493716
0.555904533213645, 1.5969479353680431
0.56567746858169, 0.9703770197486535
0.5754317773788159, 1.5718132854578097
0.5851547127468554, 6.423698384201077
0.5949225763016179, 2.573608617594255
0.6047050718132876, 0.8725314183123878
0.614451570915614, 1.8213644524236985
0.6241822710951523, 5.223518850987433
0.633952603231597, 1.5197486535008977
0.6437147666068255, 1.5574506283662477
0.6534614452423692, 1.819569120287253
0.6632377917414678, 0.914721723518851
0.6729671903052082, 3.8213644524236985
0.6827352333931793, 1.810592459605027
0.6924972621184927, 1.4084380610412925
0.7022617145421907, 1.1831238779174147
0.7119814183123868, 6.593357271095153
0.7217489676840266, 2.701077199281867
0.7315210053859962, 1.3096947935368044
0.741291921005382, 1.0394973070017954
0.7510035008976674, 6.745062836624776
0.7607707809694794, 2.8357271095152603
0.7705414721723509, 1.3204667863554758
0.7803043536804337, 1.4865350089766607
0.7900256283662431, 6.332136445242369
0.7997969928186753, 2.0368043087971275
0.8095610861759441, 1.341113105924596
0.8192991023339287, 3.5008976660682225
0.829061490125675, 2.0170556552962298
0.8388260771992812, 1.0278276481149013
0.8485670556552973, 2.220825852782765
0.8583327199281872, 1.0789946140035906
0.8680966337522411, 0.7235188509874326
0.8778254488330384, 4.148114901256733
0.8875867145421898, 2.421903052064632
0.8973673698384166, 0.8339317773788151
0.9071074057450678, 3.108617594254937
0.9168446140035875, 5.010771992818672
0.9266105026929995, 2.619389587073609
0.9363750000000025, 1.2755834829443446
0.9461287701974819, 1.3949730700179532
0.9559211849192132, 0.7154398563734291
0.9656746409335749, 0.6840215439856373
0.9753871184919175, 5.359066427289049
0.9851397666068215, 4.8940754039497305
0.9949002244165169, 2.4533213644524237
0.9998901960784311, 1.4901960784313726


==> figures/longhaul/tcp/goodput_mbps-sum.csv <==
x, y
0.01, 41.6
0.02, 58.24
0.03, 224.64
0.04, 277.888
0.05, 670.592
0.06, 832.832
0.07, 430.144
0.08, 665.6
0.09, 1528.38
0.1, 597.376
0.11, 660.608
0.12, 704.704
0.13, 601.536
0.14, 688.064
0.15, 693.056
0.16, 617.344
0.17, 713.856
0.18, 681.408
0.19, 640.64
0.2, 723.84
0.21, 678.08
0.22, 669.76
0.23, 728.832
0.24, 675.584
0.25, 678.08
0.26, 752.96
0.27, 672.256
0.28, 689.728
0.29, 777.088
0.3, 666.432
0.31, 698.88
0.32, 784.576
0.33, 675.584
0.34, 713.024
0.35, 786.24
0.36, 688.064
0.37, 727.168
0.38, 785.408
0.39, 698.88
0.4, 747.136
0.41, 783.744
0.42, 710.528
0.43, 762.944
0.44, 782.08
0.45, 723.008
0.46, 783.744
0.47, 777.088
0.48, 740.48
0.49, 802.88
0.5, 767.936
0.51, 759.616
0.52, 822.016
0.53, 758.784
0.54, 768.768
0.55, 837.824
0.56, 761.28
0.57, 778.752
0.58, 846.144
0.59, 771.264
0.6, 793.728
0.61, 848.64
0.62, 784.576
0.63, 803.712
0.64, 854.464
0.65, 796.224
0.66, 830.336
0.67, 845.312
0.68, 809.536
0.69, 846.976
0.7, 848.64
0.71, 818.688
0.72, 866.944
0.73, 846.976
0.74, 832.832
0.75, 879.424
0.76, 851.968
0.77, 844.48
0.78, 892.736
0.79, 853.632
0.8, 858.624
0.81, 896.064
0.82, 861.12
0.83, 866.112
0.84, 903.552
0.85, 869.44
0.86, 876.096
0.87, 909.376
0.88, 878.592
0.89, 889.408
0.9, 912.704
0.91, 889.408
0.92, 900.224
0.93, 916.864
0.94, 901.888
0.95, 908.544
0.96, 923.52
0.97, 912.704
0.98, 923.52
0.99, 925.184


==> figures/longhaul/tcp/packetsInQueue-r0-q0.csv <==
x, y
0.028141698215251518, 0.5002704164413196
0.04612861005949124, 11.738236884802596
0.05466160086533273, 98.99459167117361
0.06211043807463485, 245.51000540832882
0.07176187128177407, 101.60573282855597
0.08157041644131977, 26.707409410492158
0.0924635478637101, 0.5002704164413196
0.10424202271498113, 0.49972958355868036
0.11592942130881577, 0.5002704164413196
0.12757063277447292, 0.49972958355868036
0.13913834505137887, 0.5002704164413196
0.1506538669551105, 0.49972958355868036
0.16210151433207037, 0.5002704164413196
0.1735393726338557, 0.49972958355868036
0.18486338561384572, 0.5002704164413196
0.1961076257436448, 0.49972958355868036
0.20730151433207192, 0.5002704164413196
0.21841476473769628, 0.49972958355868036
0.2295082747431051, 0.5002704164413196
0.24055565170362384, 0.49972958355868036
0.2515764737696057, 0.5002704164413196
0.26244429421308907, 0.49972958355868036
0.273282152514874, 0.5002704164413196
0.28405965386695536, 0.49972958355868036
0.29486408869659386, 0.5002704164413196
0.30559821525148784, 0.49972958355868036
0.31620849107625704, 0.5002704164413196
0.3268043807463491, 0.49972958355868036
0.3373902650081111, 0.5002704164413196
0.3479858301784744, 0.49972958355868036
0.3584030827474309, 0.5002704164413196
0.36881584640346005, 0.49972958355868036
0.37927393185505626, 0.5002704164413196
0.3896318550567868, 0.49972958355868036
0.3998853434288792, 0.5002704164413196
0.4101649540292048, 0.49972958355868036
0.42047279610600446, 0.5002704164413196
0.43057414818820977, 0.49972958355868036
0.44071665765278495, 0.5002704164413196
0.45091124932396, 0.49972958355868036
0.46089323958896655, 0.5002704164413196
0.47090210924824216, 0.49972958355868036
0.48096798269334795, 0.5002704164413196
0.49084661979448474, 0.49972958355868036
0.5007553812871824, 0.5002704164413196
0.510673607355326, 0.49972958355868036
0.5204279069767436, 0.5002704164413196
0.5302782044348321, 0.49972958355868036
0.5400181719848566, 0.5002704164413196
0.5496743104380732, 0.49972958355868036
0.5594628447809619, 0.5002704164413196
0.5690124391563028, 0.49972958355868036
0.5786656030286669, 0.5002704164413196
0.5882177934018413, 0.49972958355868036
0.5977171444023762, 0.5002704164413196
0.6072758247701454, 0.49972958355868036
0.6166494862087639, 0.5002704164413196
0.6261605732828572, 0.49972958355868036
0.6354840454299645, 0.5002704164413196
0.6448960519199538, 0.49972958355868036
0.6541702541914521, 0.5002704164413196
0.6634997295835561, 0.49972958355868036
0.6727185505678758, 0.5002704164413196
0.681956084369929, 0.49972958355868036
0.6911302866414268, 0.5002704164413196
0.7002776095186591, 0.49972958355868036
0.7094147647376943, 0.5002704164413196
0.7184773931855085, 0.49972958355868036
0.7275482963764193, 0.5002704164413196
0.7365619253650665, 0.49972958355868036
0.745541698215252, 0.5002704164413196
0.7545191995673358, 0.49972958355868036
0.7634374256354787, 0.5002704164413196
0.7723593293672201, 0.49972958355868036
0.7812328826392667, 0.5002704164413196
0.7901071930773399, 0.49972958355868036
0.7989082206598216, 0.5002704164413196
0.8077724716062731, 0.49972958355868036
0.8164861005949181, 0.5002704164413196
0.8253263385613845, 0.49972958355868036
0.8340061654948612, 0.5002704164413196
0.8427532720389396, 0.49972958355868036
0.8514309897241752, 0.5002704164413196
0.8600850730124393, 0.49972958355868036
0.8687577068685801, 0.5002704164413196
0.8773437533802079, 0.49972958355868036
0.8859775013520798, 0.5002704164413196
0.8945181179015719, 0.49972958355868036
0.903091725256892, 0.5002704164413196
0.9116042184964847, 0.49972958355868036
0.9200981070849056, 0.5002704164413196
0.9286046511627873, 0.49972958355868036
0.9370260681449459, 0.5002704164413196
0.9454942130881535, 0.49972958355868036
0.9539003244997312, 0.5002704164413196
0.9622678745267703, 0.49972958355868036
0.9706591671173639, 0.5002704164413196
0.978984207679827, 0.49972958355868036
0.9873135208220725, 0.5002704164413196
0.9956244997295838, 0.49972958355868036
0.9998733333333327, 0.5


==> figures/motivation/dctcp/goodput_cdf.csv <==
x, y
8960.64, 0.0
9099.58, 0.010101010101010102
9099.58, 0.020202020202020204
9099.58, 0.030303030303030304
9099.58, 0.04040404040404041
9099.58, 0.050505050505050504
9099.58, 0.06060606060606061
9099.58, 0.0707070707070707
9099.58, 0.08080808080808081
9099.58, 0.09090909090909091
9508.1, 0.10101010101010101
9508.1, 0.1111111111111111
9508.1, 0.12121212121212122
9508.1, 0.13131313131313133
9508.1, 0.1414141414141414
9508.1, 0.15151515151515152
9508.1, 0.16161616161616163
9508.1, 0.1717171717171717
9508.1, 0.18181818181818182
9508.1, 0.1919191919191919
9508.1, 0.20202020202020202
9508.1, 0.21212121212121213
9508.1, 0.2222222222222222
9508.1, 0.23232323232323232
9508.1, 0.24242424242424243
9508.1, 0.25252525252525254
9508.1, 0.26262626262626265
9508.1, 0.2727272727272727
9508.1, 0.2828282828282828
9508.1, 0.29292929292929293
9508.1, 0.30303030303030304
9508.1, 0.31313131313131315
9508.1, 0.32323232323232326
9508.1, 0.3333333333333333
9508.1, 0.3434343434343434
9508.1, 0.35353535353535354
9508.1, 0.36363636363636365
9508.1, 0.37373737373737376
9508.1, 0.3838383838383838
9508.1, 0.3939393939393939
9508.1, 0.40404040404040403
9508.1, 0.41414141414141414
9508.1, 0.42424242424242425
9508.1, 0.43434343434343436
9508.1, 0.4444444444444444
9508.1, 0.45454545454545453
9508.1, 0.46464646464646464
9508.93, 0.47474747474747475
9508.93, 0.48484848484848486
9508.93, 0.494949494949495
9508.93, 0.5050505050505051
9508.93, 0.5151515151515151
9508.93, 0.5252525252525253
9508.93, 0.5353535353535354
9508.93, 0.5454545454545454
9508.93, 0.5555555555555556
9508.93, 0.5656565656565656
9508.93, 0.5757575757575758
9508.93, 0.5858585858585859
9508.93, 0.5959595959595959
9508.93, 0.6060606060606061
9508.93, 0.6161616161616161
9508.93, 0.6262626262626263
9508.93, 0.6363636363636364
9508.93, 0.6464646464646465
9508.93, 0.6565656565656566
9508.93, 0.6666666666666666
9508.93, 0.6767676767676768
9508.93, 0.6868686868686869
9508.93, 0.696969696969697
9508.93, 0.7070707070707071
9508.93, 0.7171717171717171
9508.93, 0.7272727272727273
9508.93, 0.7373737373737373
9508.93, 0.7474747474747475
9508.93, 0.7575757575757576
9508.93, 0.7676767676767676
9508.93, 0.7777777777777778
9508.93, 0.7878787878787878
9508.93, 0.797979797979798
9508.93, 0.8080808080808081
9508.93, 0.8181818181818182
9508.93, 0.8282828282828283
9508.93, 0.8383838383838383
9508.93, 0.8484848484848485
9508.93, 0.8585858585858586
9508.93, 0.8686868686868687
9508.93, 0.8787878787878788
9508.93, 0.8888888888888888
9508.93, 0.898989898989899
9508.93, 0.9090909090909091
9508.93, 0.9191919191919192
9508.93, 0.9292929292929293
9508.93, 0.9393939393939394
9508.93, 0.9494949494949495
9508.93, 0.9595959595959596
9508.93, 0.9696969696969697
9508.93, 0.9797979797979798
9508.93, 0.98989898989899


==> figures/motivation/dctcp/packetsInQueue-r0-q0.csv <==
x, y
0.004988243012727989, 39.22424878624852
0.014965857499015335, 66.76722214932424
0.024968328740759684, 66.93697240082228
0.03497085684293331, 67.0671827844115
0.044973485544329776, 66.94239601102217
0.05497603114201993, 66.89546428727638
0.06497862922626368, 66.89288369855224
0.07498108734636648, 67.05756025018589
0.0849837466649132, 66.88361107466211
0.09498620041114884, 67.09500065608188
0.10496718278441071, 66.8193150505183
0.11496651795477725, 66.91208502821152
0.12496912041289554, 66.74723352141014
0.13497148668154385, 67.15186108559682
0.1449741066351703, 66.98394786336002
0.1549767615798482, 66.88592923063464
0.16497933342081833, 66.80383151817347
0.1749817915409117, 67.13559025499715
0.18498439837292105, 66.97817434282464
0.1949868608669156, 67.13060403271662
0.2049672921313833, 68.55303328522066
0.214967248392585, 66.89791365962472
0.22496966714779454, 67.17534881686568
0.2349723877006353, 66.85793640379653
0.24497490705506111, 66.91160390150024
0.25497743515724974, 67.03245418361544
0.2649799588855487, 67.06661418011635
0.27498253947427476, 67.07942964615317
0.28498522066218923, 66.92638761317413
0.29498766128678333, 67.02851769234134
0.3049680750557563, 67.96929536806194
0.3149678826050883, 66.85504964352884
0.32497026636925685, 67.18488387350742
0.3349729344355648, 67.08721515111753
0.3449755762585635, 66.88667279009753
0.3549782005860904, 66.63548090801731
0.36498060621964995, 67.01307789878844
0.37498309495691456, 67.2256046887985
0.38498584175306505, 66.8850981935879
0.39498832611643725, 66.94795083759787
0.40496882736299417, 67.90499934391812
0.4149686873988413, 66.77728207146919
0.4249711455189489, 66.9930455320824
0.43497371298603293, 66.94200236189477
0.4449762979486546, 66.91694003411625
0.4549788347985885, 66.93999037746578
0.46498136727464956, 67.08419717447404
0.474983912872309, 67.0592223242794
0.48498651970432666, 67.03695927918471
0.4949891090408208, 66.82985609937454
0.5049691903949587, 69.03354765341382

==> figures/motivation/dctcp_lowK/goodput_cdf.csv <==
x, y
8960.64, 0.0
9099.58, 0.010101010101010102
9099.58, 0.020202020202020204
9099.58, 0.030303030303030304
9099.58, 0.04040404040404041
9099.58, 0.050505050505050504
9099.58, 0.06060606060606061
9099.58, 0.0707070707070707
9099.58, 0.08080808080808081
9099.58, 0.09090909090909091
9508.1, 0.10101010101010101
9508.1, 0.1111111111111111
9508.1, 0.12121212121212122
9508.1, 0.13131313131313133
9508.1, 0.1414141414141414
9508.1, 0.15151515151515152
9508.1, 0.16161616161616163
9508.1, 0.1717171717171717
9508.1, 0.18181818181818182
9508.1, 0.1919191919191919
9508.1, 0.20202020202020202
9508.1, 0.21212121212121213
9508.1, 0.2222222222222222
9508.1, 0.23232323232323232
9508.1, 0.24242424242424243
9508.1, 0.25252525252525254
9508.1, 0.26262626262626265
9508.1, 0.2727272727272727
9508.1, 0.2828282828282828
9508.1, 0.29292929292929293
9508.1, 0.30303030303030304
9508.1, 0.31313131313131315
9508.1, 0.32323232323232326
9508.1, 0.3333333333333333
9508.1, 0.3434343434343434
9508.1, 0.35353535353535354
9508.1, 0.36363636363636365
9508.1, 0.37373737373737376
9508.1, 0.3838383838383838
9508.1, 0.3939393939393939
9508.1, 0.40404040404040403
9508.1, 0.41414141414141414
9508.1, 0.42424242424242425
9508.1, 0.43434343434343436
9508.1, 0.4444444444444444
9508.1, 0.45454545454545453
9508.1, 0.46464646464646464
9508.93, 0.47474747474747475
9508.93, 0.48484848484848486
9508.93, 0.494949494949495
9508.93, 0.5050505050505051
9508.93, 0.5151515151515151
9508.93, 0.5252525252525253
9508.93, 0.5353535353535354
9508.93, 0.5454545454545454
9508.93, 0.5555555555555556
9508.93, 0.5656565656565656
9508.93, 0.5757575757575758
9508.93, 0.5858585858585859
9508.93, 0.5959595959595959
9508.93, 0.6060606060606061
9508.93, 0.6161616161616161
9508.93, 0.6262626262626263
9508.93, 0.6363636363636364
9508.93, 0.6464646464646465
9508.93, 0.6565656565656566
9508.93, 0.6666666666666666
9508.93, 0.6767676767676768
9508.93, 0.6868686868686869
9508.93, 0.696969696969697
9508.93, 0.7070707070707071
9508.93, 0.7171717171717171
9508.93, 0.7272727272727273
9508.93, 0.7373737373737373
9508.93, 0.7474747474747475
9508.93, 0.7575757575757576
9508.93, 0.7676767676767676
9508.93, 0.7777777777777778
9508.93, 0.7878787878787878
9508.93, 0.797979797979798
9508.93, 0.8080808080808081
9508.93, 0.8181818181818182
9508.93, 0.8282828282828283
9508.93, 0.8383838383838383
9508.93, 0.8484848484848485
9508.93, 0.8585858585858586
9508.93, 0.8686868686868687
9508.93, 0.8787878787878788
9508.93, 0.8888888888888888
9508.93, 0.898989898989899
9508.93, 0.9090909090909091
9508.93, 0.9191919191919192
9508.93, 0.9292929292929293
9508.93, 0.9393939393939394
9508.93, 0.9494949494949495
9508.93, 0.9595959595959596
9508.93, 0.9696969696969697
9508.93, 0.9797979797979798
9508.93, 0.98989898989899


==> figures/motivation/dctcp_lowK/packetsInQueue-r0-q0.csv <==
x, y
0.005006543609483, 5.240617618756015
0.014991851106639293, 6.164946198932727
0.024994038141894402, 5.803385530574753
0.034996111451315794, 5.987796343277053
0.04499818038666812, 5.969425247134984
0.05500041553669858, 5.9179861779371885
0.06500259382381526, 5.833566617093868
0.07500473711836128, 5.857274079258158
0.08500683667220327, 5.841614906832298
0.09500906744817142, 5.752996238299361
0.10499016271542255, 8.608389467238212
0.11498823375033128, 5.945280377919692
0.12499039891523216, 5.978610795206019
0.13499257282827964, 5.829979879275654
0.14499455865628127, 5.9619018458577555
0.1549969993876326, 5.617575015309247
0.16499883649725178, 5.918686029218791
0.17500108039540938, 5.705756276791182
0.18500327180474443, 5.729201294724871
0.1950051876476373, 5.875470212579827
0.2049891260607047, 8.285932989239786
0.2149846032717904, 5.924984690753215
0.22498669845157898, 5.95000437407051
0.23498883737204118, 5.857186597847957
0.24499098066660233, 5.908888111276354
0.254993193946296, 5.706806053713586
0.2649951972705938, 5.954203481760126
0.2749973230688632, 5.851762750415537
0.28499946198931264, 5.926559356136821
0.2950015659172322, 5.796387017758726
0.30498627416672935, 8.042384743242062
0.31498093342665223, 5.7945499081445195
0.32498297611758925, 6.077289825911993
0.3349852812527479, 5.699107689615957
0.3449873983028412, 5.859461114513166
0.3549895634677541, 5.65283002361998
0.36499145744028916, 6.108433207943312
0.3749938631790717, 5.627372933251684
0.384995932114439, 5.841264981191497
0.39499800542385227, 5.956040591374333
0.4049812964745058, 7.83942787157729
0.4149772329629816, 5.8227189222290265
0.42497933251682823, 5.925772023445018
0.4349815151780094, 5.644869215291751
0.444983549120816, 5.989021083019859
0.4549858280115524, 5.687122736418511
0.4649879581838999, 5.82368121774123
0.47498983466011674, 6.043172075933864
0.4849921354212241, 5.944318082407489
0.4949940950048239, 5.955340740092731
0.5049769792669025, 8.349269530224827

==> figures/motivation/dwtcp/goodput_cdf.csv <==
x, y
9067.14, 0.02040816326530612
9067.97, 0.04081632653061224
9068.8, 0.061224489795918366
9069.63, 0.08163265306122448
9069.63, 0.10204081632653061
9071.3, 0.12244897959183673
9072.13, 0.14285714285714285
9072.13, 0.16326530612244897
9072.13, 0.1836734693877551
9478.98, 0.20408163265306123
9478.98, 0.22448979591836735
9478.98, 0.24489795918367346
9478.98, 0.2653061224489796
9478.98, 0.2857142857142857
9478.98, 0.30612244897959184
9478.98, 0.32653061224489793
9478.98, 0.3469387755102041
9478.98, 0.3673469387755102
9478.98, 0.3877551020408163
9479.81, 0.40816326530612246
9479.81, 0.42857142857142855
9479.81, 0.4489795918367347
9479.81, 0.46938775510204084
9479.81, 0.4897959183673469
9479.81, 0.5102040816326531
9479.81, 0.5306122448979592
9479.81, 0.5510204081632653
9479.81, 0.5714285714285714
9479.81, 0.5918367346938775
9479.81, 0.6122448979591837
9479.81, 0.6326530612244898
9479.81, 0.6530612244897959
9479.81, 0.673469387755102
9479.81, 0.6938775510204082
9479.81, 0.7142857142857143
9480.64, 0.7346938775510204
9480.64, 0.7551020408163265
9480.64, 0.7755102040816326
9480.64, 0.7959183673469388
9480.64, 0.8163265306122449
9480.64, 0.8367346938775511
9480.64, 0.8571428571428571
9480.64, 0.8775510204081632
9480.64, 0.8979591836734694
9480.64, 0.9183673469387755
9480.64, 0.9387755102040817
9481.47, 0.9591836734693877
9481.47, 0.9795918367346939


==> figures/motivation/dwtcp/packetsInQueue-r0-q0.csv <==
x, y
0.002495218878849107, 26.645933853846827
0.0074973506447935274, 6.203175717168173
0.012500894815335041, 4.745240810597421
0.017503535397841774, 4.899552592332661
0.022505035529431946, 5.322659882445828
0.027507614703043973, 4.4272304588121765
0.03250933415211871, 5.647600666725151
0.037511904553031127, 4.914817089218353
0.0425143784542504, 4.382226511097465
0.04751568558645537, 4.710237740152645
0.05249674532853616, 21.496008421791384
0.0574961400122792, 5.006579524519695
0.062499052548470546, 4.682077375208352
0.06750009649969184, 5.8619177120800074
0.07250266690060586, 5.311957189227125
0.07750607070795616, 4.422493201157996
0.08250663216071365, 5.355469778050706
0.08750919378893013, 5.060794806561979
0.092511983507326, 4.1930871129046405
0.09751363277480024, 5.086060180717607
0.10249479778927911, 16.44047723484516
0.10749363979296522, 4.398631458899904
0.11249470128959063, 5.686025089920168
0.1174973594174865, 4.9285025002193175
0.12250071936135018, 3.6311079919291167
0.12750219317483996, 4.866040880779016
0.13250360557943397, 5.271427318185806
0.137506360207031, 5.004824984647776
0.14250817615580672, 4.642951136064567
0.14750953592420468, 5.328713045003948
0.15249056934818614, 21.26826914641635
0.15749043775769808, 4.444249495569787
0.16249237652425805, 4.722256338275288
0.16749344679357508, 5.628037547153259
0.17249580664970998, 5.521624703921397
0.17749860514080035, 4.754276690937801
0.18250100886042878, 4.44030178085797
0.18750255285550904, 5.070795683831915
0.19250487762085638, 4.17975260987806
0.19750658829721318, 4.99763137117291
0.2024856654092386, 26.001666812878323
0.2074891569435967, 4.418984121414159
0.21249113957363658, 5.0972015089042895
0.2174919905254876, 5.46100535134661
0.22249443810861014, 5.45968944644267
0.2274969909641186, 4.413194139836828
0.23249949118343372, 4.7413808228792
0.23750135099569808, 5.133432757259409
0.24250424598648623, 5.0582507237476975
0.24750637775242634, 4.312308097201509
0.2524844372313462, 23.095797877006756
0.25748733222213244, 4.630932537941924
0.2624883410825613, 5.217738398105097
0.2674910869374435, 4.816738310378104
0.2724923151153608, 5.732344942538819
0.2774963768751628, 4.075269760505307
0.2824965347837541, 4.9519256075094304
0.2874999912273119, 4.363540661461531
0.29250107026932326, 5.1789630669356965
0.29750378103342, 4.874111764189841
0.30248247214667046, 13.79375383805597
0.3074827879638573, 4.941135187297132
0.3124837178699861, 5.241775594350382
0.3174863584525095, 5.006930432494078
0.32248842003684736, 5.191069392051935
0.3274906833932788, 4.9507851565926835
0.33249361347485895, 4.555399596455829
0.33749467497148133, 5.567155013597684
0.34249726291779536, 5.431265900517589
0.3475004035441782, 4.594438108606018
0.3524800596543563, 13.142468637599789
0.3574788314764446, 4.515132906395298
0.3624812790595607, 4.823142380910606
0.3674820949205938, 5.256952364242477
0.37248591104482004, 4.994736380384245
0.37748848144573555, 4.396526011053601
0.38248919203438875, 5.271076410211422
0.38749252566014847, 4.777261163259935
0.3924941486095202, 4.955083779278884
0.3974966049653414, 4.886919905254847
0.40247544521449885, 13.360382489692078
0.407475024124909, 4.749188525309238
0.41247817352398625, 4.2088779717519085
0.41747980524606326, 5.415036406702343
0.42248263882794473, 4.976489165716291
0.4274842617773412, 4.649706114571454
0.4324870427230398, 5.17089218352487
0.43748956048776205, 5.467321694885516
0.4424906219843923, 5.644091586981314
0.4474926221598359, 5.83103781033424
0.45247414685499154, 20.222738836740064
0.45747669093779547, 5.24589876304939
0.462478524431964, 4.638038424423195
0.46748012106323594, 5.454689007807702
0.47248164751293903, 6.202912536187385
0.47748503377489815, 4.4653039740328095
0.4824875076761206, 4.16185630318449
0.48748849899112345, 4.948679708746381
0.4924915782086145, 4.98210369330643
0.49749416615491915, 4.104395122379156
0.5, 11.5


==> figures/motivation/newreno/goodput_cdf.csv <==
x, y
9082.94, 0.02040816326530612
9084.61, 0.04081632653061224
9093.76, 0.061224489795918366
9095.42, 0.08163265306122448
9096.26, 0.10204081632653061
9218.56, 0.12244897959183673
9218.56, 0.14285714285714285
9219.39, 0.16326530612244897
9259.33, 0.1836734693877551
9350.85, 0.20408163265306123
9500.61, 0.22448979591836735
9500.61, 0.24489795918367346
9500.61, 0.2653061224489796
9500.61, 0.2857142857142857
9501.44, 0.30612244897959184
9501.44, 0.32653061224489793
9502.27, 0.3469387755102041
9502.27, 0.3673469387755102
9503.94, 0.3877551020408163
9503.94, 0.40816326530612246
9503.94, 0.42857142857142855
9503.94, 0.4489795918367347
9503.94, 0.46938775510204084
9503.94, 0.4897959183673469
9503.94, 0.5102040816326531
9504.77, 0.5306122448979592
9504.77, 0.5510204081632653
9504.77, 0.5714285714285714
9504.77, 0.5918367346938775
9504.77, 0.6122448979591837
9504.77, 0.6326530612244898
9504.77, 0.6530612244897959
9504.77, 0.673469387755102
9504.77, 0.6938775510204082
9505.6, 0.7142857142857143
9505.6, 0.7346938775510204
9505.6, 0.7551020408163265
9505.6, 0.7755102040816326
9505.6, 0.7959183673469388
9505.6, 0.8163265306122449
9505.6, 0.8367346938775511
9505.6, 0.8571428571428571
9505.6, 0.8775510204081632
9505.6, 0.8979591836734694
9505.6, 0.9183673469387755
9505.6, 0.9387755102040817
9505.6, 0.9591836734693877
9657.86, 0.9795918367346939


==> figures/motivation/newreno/packetsInQueue-r0-q0.csv <==
x, y
0.0024562308701356443, 91.31989505902929
0.007453038915610062, 97.9798863139484
0.012441469173590286, 131.0879755137735
0.017431114997813593, 161.1987756886751
0.02242173152601632, 188.94263226934848
0.027413344993441453, 214.6686488850022
0.032405413205071995, 239.07538259728904
0.0374229121119369, 205.44958460865763
0.042415286401399604, 229.60515959772627
0.04744243113248907, 173.2963707914298
0.05248404022737022, 65.73983384346305
0.05749176213379743, 17.743069523393093
0.06247548753826039, 60.402186270223
0.06746199387844204, 97.58898119807608
0.07245037166593718, 130.66243987756886
0.07744012243113146, 160.73196327066026
0.08243087013554662, 188.39309138609534
0.08742218627022401, 214.4708351552252
0.09241442938347447, 238.58268473983384
0.09745823349365645, 144.36729339746392
0.10247607345867894, 66.59947529514648
0.10747985133362699, 51.13773502404897
0.11246590292960561, 89.5369479667687
0.11745379973764267, 123.48159160472234
0.12244341058155049, 154.15784871010058
0.12743384346305098, 182.37831219938784
0.13242517708788343, 208.5466550065588
0.13741711412330437, 233.35146480104942
0.1424304591167514, 209.04967205946656
0.14742877131613255, 219.67975513773501
0.1524636816790536, 119.60638390905116
0.15746817665063345, 103.3777000437254
0.16245692173152831, 134.57411456055968
0.16744691735898107, 164.15968517708788
0.17243755137735622, 191.9269785745518
0.17742919982509497, 217.5326628771316
0.1824240314822933, 235.70083078268473
0.1874640139921239, 150.53799737647574
0.192454184521214, 179.22229995627458
0.19744571928290272, 205.44013992129427
0.20246269348490825, 139.9019676432007
0.20746348928728225, 129.84311324879755
0.2124535636204516, 157.05911674682991
0.21744418889375056, 185.36563183209444
0.22243565369480275, 211.22614779186708
0.22742772190642718, 235.76685614341932
0.23247291648447352, 138.81810231744643
0.2374811193703526, 126.3711412330564
0.24247063401836255, 156.7707039790118
0.2474610494096985, 184.94569304766068
0.25247287275908237, 132.64494971578486
0.2574748578924405, 121.13860953213818
0.2624641976388366, 151.42273721031918
0.2674545605596782, 179.73275032794052
0.2724460341058106, 206.31018801923918
0.27743789243550215, 230.88727590730215
0.28246709226060357, 171.3930039352864
0.28747833843464166, 151.25929164844774
0.29246842151289776, 180.21294271972016
0.29746003498031265, 206.1785745518146
0.30247912549190076, 140.3325754263227
0.3074797201574102, 133.74289462177526
0.3124701880192351, 158.12759073021425
0.3174607520769663, 186.28596414516835
0.32245233930914136, 212.15242675994753
0.3274443725404413, 236.71622212505466
0.3324649409706959, 196.26716222125054
0.33745790992565733, 218.4232619151727
0.34245742020113207, 226.63200699606472
0.34749302142545635, 151.4083078268474
0.35247623961521807, 157.29908176650633
0.3574778487101004, 142.83533012680368
0.36246833406208123, 170.0324442501093
0.3674592479230285, 197.05658067337123
0.3724509838215908, 222.76843025797987
0.3774543331875744, 221.30878880629646
0.38251498906865183, 89.05964145168343
0.3875092872759151, 108.62457367730651
0.39250138172277604, 132.95627459554
0.3974943506777402, 155.74079580236116
0.40247697420201806, 162.36965456930477
0.4074819501530244, 140.72898994315696
0.4124753651071237, 161.18014866637517
0.4174691211193575, 181.88071709663313
0.42246320944466764, 201.77184083952775
0.42745774376911333, 220.7067774376913
0.43245259291647925, 238.92496720594664
0.4375140271097498, 105.2416265850459
0.44251928290337583, 99.42641014429384
0.4475111674682991, 124.45107127240927
0.4525337560122506, 63.994840402273724
0.4575447135986, 8.55024048972453
0.46253139484040484, 40.726978574551815
0.46752100568429417, 70.75854831657193
0.4725118933100166, 97.97437691298644
0.47750378662002807, 122.993441189331
0.48249659816354384, 145.6933100131176
0.4874898994315553, 167.52566681241802
0.49248369916921575, 188.03506777437693
0.4974782597288956, 206.94114560559686
0.5, 215.5090909090909


==> figures/scout_parameters/alpha/LPQ_dynamic.csv <==
x, y
0.007443478260869566, 1.0
0.02241739130434783, 1.0
0.03740062111801243, 1.0
0.05239503105590059, 1.0
0.06739316770186334, 1.0
0.0823639751552795, 1.0
0.09734472049689442, 1.0
0.11233540372670803, 1.0
0.12732732919254655, 1.0
0.14228633540372668, 1.0
0.15726583850931672, 1.0
0.17225155279503104, 1.0
0.1872291925465839, 1.0
0.20219689440993785, 1.0
0.21719440993788824, 1.0
0.23216894409937885, 1.0
0.24716645962732917, 1.0
0.26212173913043474, 1.0
0.27712981366459627, 1.0
0.29208074534161504, 1.0
0.307039751552795, 1.0
0.32203726708074526, 1.0
0.3370248447204968, 1.0
0.3520298136645963, 1.0
0.3670329192546586, 1.0
0.3819832298136648, 1.0
0.396960248447205, 1.0
0.4119527950310558, 1.0
0.4269521739130436, 1.0
0.44193664596273297, 1.0
0.4569260869565221, 1.0
0.47191242236024855, 1.0
0.48689503105590065, 1.0
0.5004012422360249, 1.0
0.5084099378881989, 1.0
0.5159031055900624, 1.0
0.5233832298136646, 1.0
0.5308658385093171, 1.0
0.5383621118012423, 1.0
0.5458459627329189, 1.0
0.553326086956522, 1.0
0.5608229813664598, 1.0
0.5683086956521736, 1.0
0.5757857142857141, 1.0
0.5832677018633544, 1.0
0.5907440993788818, 1.0
0.598235403726708, 1.0
0.6057329192546583, 1.0
0.6132310559006209, 1.0
0.6207105590062116, 1.0
0.6281919254658386, 1.0
0.6356900621118012, 1.0
0.643165838509317, 1.0
0.6506670807453419, 1.0
0.6581701863354034, 1.0
0.6656571428571428, 1.0
0.6731378881987581, 1.0
0.6806316770186336, 1.0
0.6881142857142851, 1.0
0.695591304347826, 1.0
0.7030714285714287, 1.0
0.710560248447205, 1.0
0.7180391304347826, 1.0
0.7255360248447206, 1.0
0.7330267080745342, 1.0
0.7404956521739132, 1.0
0.7479683229813664, 1.0
0.7554378881987576, 1.0
0.762936645962733, 1.0
0.7704149068322981, 1.0
0.7779055900621112, 1.0
0.7854186335403722, 1.0
0.7929161490683234, 1.0
0.8004086956521737, 1.0
0.8079024844720496, 1.0
0.8153795031055905, 1.0
0.822860248447205, 1.0
0.8303459627329196, 1.0
0.8378385093167707, 1.0
0.8453229813664597, 1.0
0.852810559006211, 1.0
0.8602981366459628, 1.0
0.8677900621118011, 1.0
0.8752763975155275, 1.0
0.8827527950310559, 1.0
0.8902472049689438, 1.0
0.8977316770186337, 1.0
0.9052260869565217, 1.0
0.9127260869565215, 1.0
0.9202173913043483, 1.0
0.9276869565217398, 1.0
0.935163354037267, 1.0
0.9426341614906829, 1.0
0.950101242236025, 1.0
0.957588198757764, 1.0
0.9650745341614904, 1.0
0.9725757763975151, 1.0
0.9800763975155282, 1.0
0.9875478260869553, 1.0
0.9950254658385093, 1.0
0.9993999999999998, 1.0


==> figures/scout_parameters/alpha/LPQ_static.csv <==
x, y
0.0024087859424920264, 1.0
0.0072212460063897635, 1.0
0.012030830670926505, 1.0
0.01684121405750793, 1.0
0.021650958466453735, 1.0
0.026462939297124594, 1.0
0.03128626198083042, 1.0
0.03609792332268363, 1.0
0.04091006389776371, 1.0
0.04571517571884991, 1.0
0.050520287539936204, 1.0
0.05531629392971243, 1.0
0.060120127795527015, 1.0
0.0649119808306709, 1.0
0.06972571884984026, 1.0
0.07453035143769965, 1.0
0.07932955271565481, 1.0
0.08411070287539933, 1.0
0.08893019169329079, 1.0
0.0937412140575081, 1.0
0.09854568690095872, 1.0
0.1033484025559107, 1.0
0.10815063897763581, 1.0
0.11294776357827466, 1.0
0.11773306709265158, 1.0
0.12254201277955257, 1.0
0.12734872204472855, 1.0
0.13214600638977617, 1.0
0.13693977635782753, 1.0
0.14174376996805182, 1.0
0.14656757188498365, 1.0
0.15139520766773168, 1.0
0.1563685303514373, 1.0
0.16317843450479264, 1.0
0.1805544728434504, 1.0
0.20248722044728437, 1.0
0.22743083067092634, 1.0
0.2500733226837063, 1.0
0.2716597444089458, 1.0
0.2941009584664539, 1.0
0.3188809904153353, 1.0
0.34122923322683696, 1.0
0.3626876996805112, 1.0
0.3857730031948876, 1.0
0.41005910543130925, 1.0
0.432144089456869, 1.0
0.4534734824281152, 1.0
0.47740814696485645, 1.0
0.49856174121405905, 4.0
0.5090714057507966, 10.0
0.5173715654952077, 10.0
0.5252698881789133, 10.0
0.5344329073482433, 10.0
0.5427132587859422, 10.0
0.5518689297124602, 10.0
0.5593876996805112, 10.0
0.5669818690095839, 10.0
0.5741959265175718, 10.0
0.583502955271566, 10.0
0.5916777156549526, 10.0
0.601486261980831, 10.0
0.611876837060702, 10.0
0.6226808306709269, 10.0
0.6320246805111828, 10.0
0.6410252396166137, 10.0
0.6512720447284341, 10.0
0.6620720447284358, 10.0
0.6721259584664538, 10.0
0.6839680511182105, 10.0
0.693457907348244, 10.0
0.7036667731629399, 10.0
0.7123206070287535, 10.0
0.7208353833865818, 10.0
0.7300638977635778, 9.0
0.7414384984025564, 10.0
0.75146892971246, 10.0
0.7610789137380173, 10.0
0.7695868210862602, 10.0
0.7785601437699676, 10.0
0.7886380191693289, 10.0
0.7998546325878586, 10.0
0.8108269968051125, 10.0
0.8218035942492008, 10.0
0.832868690095846, 10.0
0.842735383386585, 10.0
0.8511624600638981, 10.0
0.8599482428115048, 10.0
0.8714340255591069, 10.0
0.8817833865814696, 10.0
0.8918202076677327, 10.0
0.9018919329073466, 10.0
0.9118367412140557, 10.0
0.9219307507987242, 10.0
0.9310845047923351, 10.0
0.9409488019169342, 10.0
0.9498006389776327, 10.0
0.9591302715654942, 10.0
0.9702932108626234, 10.0
0.9822372204472856, 10.0
0.993246805111821, 10.0
0.9996404494382013, 10.0


==> figures/scout_parameters/alpha/goodput-0_dynamic.csv <==
x, y
0.01, 1786.3
0.02, 3312.19
0.03, 4321.41
0.04, 5214.98
0.05, 6051.14
0.06, 6711.74
0.07, 7416.45
0.08, 7914.82
0.09, 8221.82
0.1, 8628.67
0.11, 8916.54
0.12, 9188.61
0.13, 9496.45
0.14, 9501.44
0.15, 9500.61
0.16, 9500.61
0.17, 9501.44
0.18, 9500.61
0.19, 9501.44
0.2, 9500.61
0.21, 9500.61
0.22, 9501.44
0.23, 9500.61
0.24, 9500.61
0.25, 9501.44
0.26, 9500.61
0.27, 9500.61
0.28, 9501.44
0.29, 9500.61
0.3, 9501.44
0.31, 9500.61
0.32, 9500.61
0.33, 9501.44
0.34, 9500.61
0.35, 9500.61
0.36, 9501.44
0.37, 9500.61
0.38, 9500.61
0.39, 9501.44
0.4, 9500.61
0.41, 9500.61
0.42, 9501.44
0.43, 9500.61
0.44, 9501.44
0.45, 9500.61
0.46, 9500.61
0.47, 9501.44
0.48, 9500.61
0.49, 9500.61
0.5, 9501.44
0.51, 8087.04
0.52, 7126.08
0.53, 6562.82
0.54, 6126.02
0.55, 5871.42
0.56, 5680.9
0.57, 5541.95
0.58, 5412.16
0.59, 5293.18
0.6, 5161.73
0.61, 5135.94
0.62, 5109.31
0.63, 5003.65
0.64, 4944.58
0.65, 4878.85
0.66, 4898.82
0.67, 4868.86
0.68, 4793.98
0.69, 4764.03
0.7, 4752.38
0.71, 4787.33
0.72, 4878.02
0.73, 4914.62
0.74, 4917.12
0.75, 4808.13
0.76, 4779.84
0.77, 4804.8
0.78, 4724.1
0.79, 4730.75
0.8, 4915.46
0.81, 4883.84
0.82, 4824.77
0.83, 4906.3
0.84, 4736.58
0.85, 4740.74
0.86, 4696.64
0.87, 4695.81
0.88, 4736.58
0.89, 4656.7
0.9, 4644.22
0.91, 4605.12
0.92, 4590.14
0.93, 4645.89
0.94, 4733.25
0.95, 4744.06
0.96, 4626.75
0.97, 4672.51
0.98, 4687.49
0.99, 4706.62


==> figures/scout_parameters/alpha/goodput-0_static.csv <==
x, y
0.01, 1961.02
0.02, 3766.46
0.03, 5202.5
0.04, 6472.96
0.05, 7588.67
0.06, 8640.32
0.07, 9379.97
0.08, 9415.74
0.09, 9415.74
0.1, 9415.74
0.11, 9415.74
0.12, 9414.91
0.13, 9415.74
0.14, 9415.74
0.15, 9415.74
0.16, 9423.23
0.17, 9464
0.18, 9488.96
0.19, 9499.78
0.2, 9479.81
0.21, 9487.3
0.22, 9498.94
0.23, 9481.47
0.24, 9486.46
0.25, 9498.11
0.26, 9483.97
0.27, 9483.97
0.28, 9498.11
0.29, 9487.3
0.3, 9481.47
0.31, 9497.28
0.32, 9489.79
0.33, 9479.81
0.34, 9496.45
0.35, 9493.12
0.36, 9477.31
0.37, 9495.62
0.38, 9496.45
0.39, 9474.82
0.4, 9493.95
0.41, 9500.61
0.42, 9473.15
0.43, 9492.29
0.44, 9500.61
0.45, 9473.98
0.46, 9491.46
0.47, 9500.61
0.48, 9475.65
0.49, 9489.79
0.5, 9500.61
0.51, 8766.78
0.52, 8421.5
0.53, 8091.2
0.54, 7884.86
0.55, 7666.05
0.56, 7441.41
0.57, 7215.1
0.58, 6968
0.59, 6844.86
0.6, 6667.65
0.61, 6574.46
0.62, 6477.95
0.63, 6394.75
0.64, 6274.11
0.65, 6220.03
0.66, 6185.09
0.67, 6012.86
0.68, 6027.84
0.69, 6031.17
0.7, 5993.73
0.71, 5888.06
0.72, 5760.77
0.73, 5716.67
0.74, 5645.95
0.75, 5641.79
0.76, 5623.49
0.77, 5537.79
0.78, 5373.06
0.79, 5275.71
0.8, 5207.49
0.81, 5185.86
0.82, 5147.58
0.83, 5181.7
0.84, 5176.7
0.85, 5111.81
0.86, 5081.86
0.87, 5086.85
0.88, 5102.66
0.89, 5124.29
0.9, 5101.82
0.91, 4998.66
0.92, 4997.82
0.93, 4913.79
0.94, 4892.99
0.95, 4813.12
0.96, 4784
0.97, 4855.55
0.98, 4888
0.99, 4888.83


==> figures/scout_parameters/alpha/goodput-1_dynamic.csv <==
x, y
0.5, 0
0.51, 1406.08
0.52, 2367.04
0.53, 2930.3
0.54, 3367.1
0.55, 3621.7
0.56, 3813.06
0.57, 3951.17
0.58, 4080.96
0.59, 4199.94
0.6, 4331.39
0.61, 4357.18
0.62, 4383.81
0.63, 4489.47
0.64, 4549.38
0.65, 4614.27
0.66, 4594.3
0.67, 4624.26
0.68, 4699.14
0.69, 4729.92
0.7, 4740.74
0.71, 4705.79
0.72, 4615.1
0.73, 4578.5
0.74, 4576
0.75, 4684.99
0.76, 4713.28
0.77, 4688.32
0.78, 4769.86
0.79, 4762.37
0.8, 4577.66
0.81, 4609.28
0.82, 4668.35
0.83, 4586.82
0.84, 4756.54
0.85, 4753.22
0.86, 4796.48
0.87, 4797.31
0.88, 4756.54
0.89, 4836.42
0.9, 4848.9
0.91, 4888
0.92, 4903.81
0.93, 4847.23
0.94, 4759.87
0.95, 4749.06
0.96, 4866.37
0.97, 4820.61
0.98, 4805.63
0.99, 4787.33


==> figures/scout_parameters/alpha/goodput-1_static.csv <==
x, y
0.5, 0
0.51, 685.568
0.52, 1031.68
0.53, 1362.82
0.54, 1573.31
0.55, 1793.79
0.56, 2007.62
0.57, 2237.25
0.58, 2484.35
0.59, 2610.82
0.6, 2794.69
0.61, 2892.86
0.62, 2987.71
0.63, 3068.42
0.64, 3183.23
0.65, 3243.14
0.66, 3286.4
0.67, 3446.98
0.68, 3445.31
0.69, 3431.17
0.7, 3471.94
0.71, 3570.11
0.72, 3695.74
0.73, 3741.5
0.74, 3826.37
0.75, 3822.21
0.76, 3840.51
0.77, 3917.89
0.78, 4085.12
0.79, 4189.95
0.8, 4261.5
0.81, 4283.14
0.82, 4319.74
0.83, 4286.46
0.84, 4289.79
0.85, 4343.87
0.86, 4374.66
0.87, 4383.81
0.88, 4364.67
0.89, 4338.88
0.9, 4363.01
0.91, 4466.18
0.92, 4464.51
0.93, 4548.54
0.94, 4568.51
0.95, 4645.06
0.96, 4678.34
0.97, 4613.44
0.98, 4581.82
0.99, 4577.66


==> figures/scout_parameters/beta/goodput-0_B.0001.csv <==
x, y
0.01, 1810.43
0.02, 3427.01
0.03, 4688.32
0.04, 5784.06
0.05, 6779.14
0.06, 7699.33
0.07, 8532.16
0.08, 9310.91
0.09, 9501.44
0.1, 9500.61
0.11, 9500.61
0.12, 9501.44
0.13, 9500.61
0.14, 9500.61
0.15, 9501.44
0.16, 9500.61
0.17, 9501.44
0.18, 9500.61
0.19, 9500.61
0.2, 9501.44
0.21, 9500.61
0.22, 9500.61
0.23, 9502.27
0.24, 9502.27
0.25, 9502.27
0.26, 9502.27
0.27, 9503.1
0.28, 9502.27
0.29, 9502.27
0.3, 9502.27
0.31, 9502.27
0.32, 9503.1
0.33, 9502.27
0.34, 9502.27
0.35, 9502.27
0.36, 9502.27
0.37, 9503.1
0.38, 9502.27
0.39, 9502.27
0.4, 9502.27
0.41, 9503.1
0.42, 9502.27
0.43, 9502.27
0.44, 9502.27
0.45, 9503.1
0.46, 9502.27
0.47, 9502.27
0.48, 9502.27
0.49, 9502.27
0.5, 9503.1
0.51, 8918.21
0.52, 8701.89
0.53, 8384.06
0.54, 7968.06
0.55, 7723.46
0.56, 7548.74
0.57, 7495.49
0.58, 7084.48
0.59, 6611.07
0.6, 6413.89
0.61, 6102.72
0.62, 6030.34
0.63, 5766.59
0.64, 5737.47
0.65, 5561.92
0.66, 5439.62
0.67, 5292.35
0.68, 5181.7
0.69, 4992.83
0.7, 4782.34
0.71, 4754.05
0.72, 4799.81
0.73, 4919.62
0.74, 4947.07
0.75, 5066.05
0.76, 5025.28
0.77, 5106.82
0.78, 5110.98
0.79, 4887.17
0.8, 4844.74
0.81, 4932.93
0.82, 4808.96
0.83, 4916.29
0.84, 5090.18
0.85, 4919.62
0.86, 4730.75
0.87, 4553.54
0.88, 4393.79
0.89, 4259.84
0.9, 4126.72
0.91, 4332.22
0.92, 4548.54
0.93, 4674.18
0.94, 4849.73
0.95, 4768.19
0.96, 4677.5
0.97, 4726.59
0.98, 4658.37
0.99, 4777.34


==> figures/scout_parameters/beta/goodput-0_B.001.csv <==
x, y
0.01, 1786.3
0.02, 3312.19
0.03, 4321.41
0.04, 5214.98
0.05, 6051.14
0.06, 6711.74
0.07, 7416.45
0.08, 7914.82
0.09, 8221.82
0.1, 8628.67
0.11, 8916.54
0.12, 9188.61
0.13, 9496.45
0.14, 9501.44
0.15, 9500.61
0.16, 9500.61
0.17, 9501.44
0.18, 9500.61
0.19, 9501.44
0.2, 9500.61
0.21, 9500.61
0.22, 9501.44
0.23, 9500.61
0.24, 9500.61
0.25, 9501.44
0.26, 9500.61
0.27, 9500.61
0.28, 9501.44
0.29, 9500.61
0.3, 9501.44
0.31, 9500.61
0.32, 9500.61
0.33, 9501.44
0.34, 9500.61
0.35, 9500.61
0.36, 9501.44
0.37, 9500.61
0.38, 9500.61
0.39, 9501.44
0.4, 9500.61
0.41, 9500.61
0.42, 9501.44
0.43, 9500.61
0.44, 9501.44
0.45, 9500.61
0.46, 9500.61
0.47, 9501.44
0.48, 9500.61
0.49, 9500.61
0.5, 9501.44
0.51, 8087.04
0.52, 7126.08
0.53, 6562.82
0.54, 6126.02
0.55, 5871.42
0.56, 5680.9
0.57, 5541.95
0.58, 5412.16
0.59, 5293.18
0.6, 5161.73
0.61, 5135.94
0.62, 5109.31
0.63, 5003.65
0.64, 4944.58
0.65, 4878.85
0.66, 4898.82
0.67, 4868.86
0.68, 4793.98
0.69, 4764.03
0.7, 4752.38
0.71, 4787.33
0.72, 4878.02
0.73, 4914.62
0.74, 4917.12
0.75, 4808.13
0.76, 4779.84
0.77, 4804.8
0.78, 4724.1
0.79, 4730.75
0.8, 4915.46
0.81, 4883.84
0.82, 4824.77
0.83, 4906.3
0.84, 4736.58
0.85, 4740.74
0.86, 4696.64
0.87, 4695.81
0.88, 4736.58
0.89, 4656.7
0.9, 4644.22
0.91, 4605.12
0.92, 4590.14
0.93, 4645.89
0.94, 4733.25
0.95, 4744.06
0.96, 4626.75
0.97, 4672.51
0.98, 4687.49
0.99, 4706.62


==> figures/scout_parameters/beta/goodput-0_B.01.csv <==
x, y
0.01, 1623.23
0.02, 2802.18
0.03, 3056.77
0.04, 2904.51
0.05, 2898.69
0.06, 3294.72
0.07, 3438.66
0.08, 3042.62
0.09, 3425.34
0.1, 3655.81
0.11, 4041.02
0.12, 4206.59
0.13, 4070.14
0.14, 4369.66
0.15, 4208.26
0.16, 4158.34
0.17, 4191.62
0.18, 3173.25
0.19, 3684.1
0.2, 4283.97
0.21, 4358.85
0.22, 3808.06
0.23, 4486.14
0.24, 4485.31
0.25, 4428.74
0.26, 3560.13
0.27, 3846.34
0.28, 4397.12
0.29, 5104.32
0.3, 5041.92
0.31, 4210.75
0.32, 3303.04
0.33, 3162.43
0.34, 3649.15
0.35, 3815.55
0.36, 3835.52
0.37, 3798.91
0.38, 3308.86
0.39, 3497.73
0.4, 3352.13
0.41, 2835.46
0.42, 3228.16
0.43, 3480.26
0.44, 3769.79
0.45, 3846.34
0.46, 3971.14
0.47, 4108.42
0.48, 3885.44
0.49, 3928.7
0.5, 3794.75
0.51, 4075.97
0.52, 3867.97
0.53, 3524.35
0.54, 3533.5
0.55, 3386.24
0.56, 3324.67
0.57, 3135.81
0.58, 3333.82
0.59, 3055.94
0.6, 2893.7
0.61, 3085.06
0.62, 2872.9
0.63, 2684.86
0.64, 2550.91
0.65, 2395.33
0.66, 2305.47
0.67, 2213.12
0.68, 2272.19
0.69, 2211.46
0.7, 2441.92
0.71, 2448.58
0.72, 2470.21
0.73, 2257.22
0.74, 2514.3
0.75, 2341.25
0.76, 2624.13
0.77, 2654.91
0.78, 2415.3
0.79, 2474.37
0.8, 2777.22
0.81, 2879.55
0.82, 3166.59
0.83, 3169.92
0.84, 2704.83
0.85, 2976.9
0.86, 3337.15
0.87, 3404.54
0.88, 3315.52
0.89, 3196.54
0.9, 2970.24
0.91, 2658.24
0.92, 2514.3
0.93, 2628.29
0.94, 2620.8
0.95, 2419.46
0.96, 2415.3
0.97, 2918.66
0.98, 2809.66
0.99, 3064.26


==> figures/scout_parameters/beta/goodput-1_B.0001.csv <==
x, y
0.5, 0
0.51, 584.064
0.52, 799.552
0.53, 1117.38
0.54, 1531.71
0.55, 1777.98
0.56, 1951.87
0.57, 2005.12
0.58, 2415.3
0.59, 2888.7
0.6, 3085.06
0.61, 3397.06
0.62, 3469.44
0.63, 3733.18
0.64, 3763.14
0.65, 3937.86
0.66, 4060.16
0.67, 4206.59
0.68, 4317.25
0.69, 4507.78
0.7, 4717.44
0.71, 4746.56
0.72, 4699.97
0.73, 4580.99
0.74, 4553.54
0.75, 4433.73
0.76, 4475.33
0.77, 4392.96
0.78, 4388.8
0.79, 4612.61
0.8, 4655.04
0.81, 4566.85
0.82, 4691.65
0.83, 4583.49
0.84, 4410.43
0.85, 4579.33
0.86, 4769.02
0.87, 4946.24
0.88, 5105.98
0.89, 5239.94
0.9, 5373.89
0.91, 5167.55
0.92, 4951.23
0.93, 4825.6
0.94, 4650.05
0.95, 4731.58
0.96, 4822.27
0.97, 4773.18
0.98, 4842.24
0.99, 4723.26


==> figures/scout_parameters/beta/goodput-1_B.001.csv <==
x, y
0.5, 0
0.51, 1406.08
0.52, 2367.04
0.53, 2930.3
0.54, 3367.1
0.55, 3621.7
0.56, 3813.06
0.57, 3951.17
0.58, 4080.96
0.59, 4199.94
0.6, 4331.39
0.61, 4357.18
0.62, 4383.81
0.63, 4489.47
0.64, 4549.38
0.65, 4614.27
0.66, 4594.3
0.67, 4624.26
0.68, 4699.14
0.69, 4729.92
0.7, 4740.74
0.71, 4705.79
0.72, 4615.1
0.73, 4578.5
0.74, 4576
0.75, 4684.99
0.76, 4713.28
0.77, 4688.32
0.78, 4769.86
0.79, 4762.37
0.8, 4577.66
0.81, 4609.28
0.82, 4668.35
0.83, 4586.82
0.84, 4756.54
0.85, 4753.22
0.86, 4796.48
0.87, 4797.31
0.88, 4756.54
0.89, 4836.42
0.9, 4848.9
0.91, 4888
0.92, 4903.81
0.93, 4847.23
0.94, 4759.87
0.95, 4749.06
0.96, 4866.37
0.97, 4820.61
0.98, 4805.63
0.99, 4787.33


==> figures/scout_parameters/beta/goodput-1_B.01.csv <==
x, y
0.5, 0
0.51, 1644.03
0.52, 2763.9
0.53, 2996.03
0.54, 3232.32
0.55, 3373.76
0.56, 3163.26
0.57, 3092.54
0.58, 3111.68
0.59, 3040.96
0.6, 3461.95
0.61, 3308.03
0.62, 3088.38
0.63, 3207.36
0.64, 2659.9
0.65, 2888.7
0.66, 2552.58
0.67, 2820.48
0.68, 2622.46
0.69, 2512.64
0.7, 2401.98
0.71, 2164.03
0.72, 2049.22
0.73, 2347.9
0.74, 2609.15
0.75, 2698.18
0.76, 2552.58
0.77, 2482.69
0.78, 2567.55
0.79, 2409.47
0.8, 2545.92
0.81, 2763.9
0.82, 2875.39
0.83, 2916.16
0.84, 2790.53
0.85, 2798.02
0.86, 2748.1
0.87, 3025.98
0.88, 2812.99
0.89, 2596.67
0.9, 2587.52
0.91, 2554.24
0.92, 2460.22
0.93, 3468.61
0.94, 3618.37
0.95, 3881.28
0.96, 3493.57
0.97, 3046.78
0.98, 2747.26
0.99, 3153.28


==> figures/stability/quiver-data.txt <==
x, y, u, v
0.00000, 0.00000, 1.00000, -1.00000
0.25699, 0.00000, 1.00000, -0.89474
0.51398, 0.00000, 1.00000, -0.78947
0.77097, 0.00000, 1.00000, -0.68421
1.02796, 0.00000, 1.00000, -0.57895
1.28495, 0.00000, 1.00000, -0.47368
1.54194, 0.00000, 1.00000, -0.36842
1.79893, 0.00000, 1.00000, -0.26316
2.05592, 0.00000, 1.00000, -0.15789
2.31291, 0.00000, -0.00000, -0.05263
2.56990, 0.00000, -0.52632, 0.05263
2.82689, 0.00000, -0.57895, 0.15789
3.08388, 0.00000, -0.63158, 0.26316
3.34087, 0.00000, -0.68421, 0.36842
3.59786, 0.00000, -0.73684, 0.47368
3.85485, 0.00000, -0.78947, 0.57895
4.11184, 0.00000, -0.84211, 0.68421
4.36883, 0.00000, -0.89474, 0.78947
4.62582, 0.00000, -0.94737, 0.89474
4.88281, 0.00000, -1.00000, 1.00000
0.00000, 5.34539, -0.00000, -1.00000
0.25699, 5.34539, -0.05263, -0.89474
0.51398, 5.34539, -0.10526, -0.78947
0.77097, 5.34539, -0.15789, -0.68421
1.02796, 5.34539, -0.21053, -0.57895
1.28495, 5.34539, -0.26316, -0.47368
1.54194, 5.34539, -0.31579, -0.36842
1.79893, 5.34539, -0.36842, -0.26316
2.05592, 5.34539, -0.42105, -0.15789
2.31291, 5.34539, -0.47368, -0.05263
2.56990, 5.34539, -0.52632, 0.05263
2.82689, 5.34539, -0.57895, 0.15789
3.08388, 5.34539, -0.63158, 0.26316
3.34087, 5.34539, -0.68421, 0.36842
3.59786, 5.34539, -0.73684, 0.47368
3.85485, 5.34539, -0.78947, 0.57895
4.11184, 5.34539, -0.84211, 0.68421
4.36883, 5.34539, -0.89474, 0.78947
4.62582, 5.34539, -0.94737, 0.89474
4.88281, 5.34539, -1.00000, 1.00000
0.00000, 10.69079, -0.00000, -1.00000
0.25699, 10.69079, -0.05263, -0.89474
0.51398, 10.69079, -0.10526, -0.78947
0.77097, 10.69079, -0.15789, -0.68421
1.02796, 10.69079, -0.21053, -0.57895
1.28495, 10.69079, -0.26316, -0.47368
1.54194, 10.69079, -0.31579, -0.36842
1.79893, 10.69079, -0.36842, -0.26316
2.05592, 10.69079, -0.42105, -0.15789
2.31291, 10.69079, -0.47368, -0.05263
2.56990, 10.69079, -0.52632, 0.05263
2.82689, 10.69079, -0.57895, 0.15789
3.08388, 10.69079, -0.63158, 0.26316
3.34087, 10.69079, -0.68421, 0.36842
3.59786, 10.69079, -0.73684, 0.47368
3.85485, 10.69079, -0.78947, 0.57895
4.11184, 10.69079, -0.84211, 0.68421
4.36883, 10.69079, -0.89474, 0.78947
4.62582, 10.69079, -0.94737, 0.89474
4.88281, 10.69079, -1.00000, 1.00000
0.00000, 16.03618, -0.00000, -1.00000
0.25699, 16.03618, -0.05263, -0.89474
0.51398, 16.03618, -0.10526, -0.78947
0.77097, 16.03618, -0.15789, -0.68421
1.02796, 16.03618, -0.21053, -0.57895
1.28495, 16.03618, -0.26316, -0.47368
1.54194, 16.03618, -0.31579, -0.36842
1.79893, 16.03618, -0.36842, -0.26316
2.05592, 16.03618, -0.42105, -0.15789
2.31291, 16.03618, -0.47368, -0.05263
2.56990, 16.03618, -0.52632, 0.05263
2.82689, 16.03618, -0.57895, 0.15789
3.08388, 16.03618, -0.63158, 0.26316
3.34087, 16.03618, -0.68421, 0.36842
3.59786, 16.03618, -0.73684, 0.47368
3.85485, 16.03618, -0.78947, 0.57895
4.11184, 16.03618, -0.84211, 0.68421
4.36883, 16.03618, -0.89474, 0.78947
4.62582, 16.03618, -0.94737, 0.89474
4.88281, 16.03618, -1.00000, 1.00000
0.00000, 21.38158, -0.00000, -1.00000
0.25699, 21.38158, -0.05263, -0.89474
0.51398, 21.38158, -0.10526, -0.78947
0.77097, 21.38158, -0.15789, -0.68421
1.02796, 21.38158, -0.21053, -0.57895
1.28495, 21.38158, -0.26316, -0.47368
1.54194, 21.38158, -0.31579, -0.36842
1.79893, 21.38158, -0.36842, -0.26316
2.05592, 21.38158, -0.42105, -0.15789
2.31291, 21.38158, -0.47368, -0.05263
2.56990, 21.38158, -0.52632, 0.05263
2.82689, 21.38158, -0.57895, 0.15789
3.08388, 21.38158, -0.63158, 0.26316
3.34087, 21.38158, -0.68421, 0.36842
3.59786, 21.38158, -0.73684, 0.47368
3.85485, 21.38158, -0.78947, 0.57895
4.11184, 21.38158, -0.84211, 0.68421
4.36883, 21.38158, -0.89474, 0.78947
4.62582, 21.38158, -0.94737, 0.89474
4.88281, 21.38158, -1.00000, 1.00000
0.00000, 26.72697, -0.00000, -1.00000
0.25699, 26.72697, -0.05263, -0.89474
0.51398, 26.72697, -0.10526, -0.78947
0.77097, 26.72697, -0.15789, -0.68421
1.02796, 26.72697, -0.21053, -0.57895
1.28495, 26.72697, -0.26316, -0.47368
1.54194, 26.72697, -0.31579, -0.36842
1.79893, 26.72697, -0.36842, -0.26316
2.05592, 26.72697, -0.42105, -0.15789
2.31291, 26.72697, -0.47368, -0.05263
2.56990, 26.72697, -0.52632, 0.05263
2.82689, 26.72697, -0.57895, 0.15789
3.08388, 26.72697, -0.63158, 0.26316
3.34087, 26.72697, -0.68421, 0.36842
3.59786, 26.72697, -0.73684, 0.47368
3.85485, 26.72697, -0.78947, 0.57895
4.11184, 26.72697, -0.84211, 0.68421
4.36883, 26.72697, -0.89474, 0.78947
4.62582, 26.72697, -0.94737, 0.89474
4.88281, 26.72697, -1.00000, 1.00000
0.00000, 32.07237, -0.00000, -1.00000
0.25699, 32.07237, -0.05263, -0.89474
0.51398, 32.07237, -0.10526, -0.78947
0.77097, 32.07237, -0.15789, -0.68421
1.02796, 32.07237, -0.21053, -0.57895
1.28495, 32.07237, -0.26316, -0.47368
1.54194, 32.07237, -0.31579, -0.36842
1.79893, 32.07237, -0.36842, -0.26316
2.05592, 32.07237, -0.42105, -0.15789
2.31291, 32.07237, -0.47368, -0.05263
2.56990, 32.07237, -0.52632, 0.05263
2.82689, 32.07237, -0.57895, 0.15789
3.08388, 32.07237, -0.63158, 0.26316
3.34087, 32.07237, -0.68421, 0.36842
3.59786, 32.07237, -0.73684, 0.47368
3.85485, 32.07237, -0.78947, 0.57895
4.11184, 32.07237, -0.84211, 0.68421
4.36883, 32.07237, -0.89474, 0.78947
4.62582, 32.07237, -0.94737, 0.89474
4.88281, 32.07237, -1.00000, 1.00000
0.00000, 37.41776, -0.00000, -1.00000
0.25699, 37.41776, -0.05263, -0.89474
0.51398, 37.41776, -0.10526, -0.78947
0.77097, 37.41776, -0.15789, -0.68421
1.02796, 37.41776, -0.21053, -0.57895
1.28495, 37.41776, -0.26316, -0.47368
1.54194, 37.41776, -0.31579, -0.36842
1.79893, 37.41776, -0.36842, -0.26316
2.05592, 37.41776, -0.42105, -0.15789
2.31291, 37.41776, -0.47368, -0.05263
2.56990, 37.41776, -0.52632, 0.05263
2.82689, 37.41776, -0.57895, 0.15789
3.08388, 37.41776, -0.63158, 0.26316
3.34087, 37.41776, -0.68421, 0.36842
3.59786, 37.41776, -0.73684, 0.47368
3.85485, 37.41776, -0.78947, 0.57895
4.11184, 37.41776, -0.84211, 0.68421
4.36883, 37.41776, -0.89474, 0.78947
4.62582, 37.41776, -0.94737, 0.89474
4.88281, 37.41776, -1.00000, 1.00000
0.00000, 42.76316, -0.00000, -1.00000
0.25699, 42.76316, -0.05263, -0.89474
0.51398, 42.76316, -0.10526, -0.78947
0.77097, 42.76316, -0.15789, -0.68421
1.02796, 42.76316, -0.21053, -0.57895
1.28495, 42.76316, -0.26316, -0.47368
1.54194, 42.76316, -0.31579, -0.36842
1.79893, 42.76316, -0.36842, -0.26316
2.05592, 42.76316, -0.42105, -0.15789
2.31291, 42.76316, -0.47368, -0.05263
2.56990, 42.76316, -0.52632, 0.05263
2.82689, 42.76316, -0.57895, 0.15789
3.08388, 42.76316, -0.63158, 0.26316
3.34087, 42.76316, -0.68421, 0.36842
3.59786, 42.76316, -0.73684, 0.47368
3.85485, 42.76316, -0.78947, 0.57895
4.11184, 42.76316, -0.84211, 0.68421
4.36883, 42.76316, -0.89474, 0.78947
4.62582, 42.76316, -0.94737, 0.89474
4.88281, 42.76316, -1.00000, 1.00000
0.00000, 48.10855, -0.00000, -1.00000
0.25699, 48.10855, -0.05263, -0.89474
0.51398, 48.10855, -0.10526, -0.78947
0.77097, 48.10855, -0.15789, -0.68421
1.02796, 48.10855, -0.21053, -0.57895
1.28495, 48.10855, -0.26316, -0.47368
1.54194, 48.10855, -0.31579, -0.36842
1.79893, 48.10855, -0.36842, -0.26316
2.05592, 48.10855, -0.42105, -0.15789
2.31291, 48.10855, -0.47368, -0.05263
2.56990, 48.10855, -0.52632, 0.05263
2.82689, 48.10855, -0.57895, 0.15789
3.08388, 48.10855, -0.63158, 0.26316
3.34087, 48.10855, -0.68421, 0.36842
3.59786, 48.10855, -0.73684, 0.47368
3.85485, 48.10855, -0.78947, 0.57895
4.11184, 48.10855, -0.84211, 0.68421
4.36883, 48.10855, -0.89474, 0.78947
4.62582, 48.10855, -0.94737, 0.89474
4.88281, 48.10855, -1.00000, 1.00000
0.00000, 53.45395, -0.00000, -1.00000
0.25699, 53.45395, -0.05263, -0.89474
0.51398, 53.45395, -0.10526, -0.78947
0.77097, 53.45395, -0.15789, -0.68421
1.02796, 53.45395, -0.21053, -0.57895
1.28495, 53.45395, -0.26316, -0.47368
1.54194, 53.45395, -0.31579, -0.36842
1.79893, 53.45395, -0.36842, -0.26316
2.05592, 53.45395, -0.42105, -0.15789
2.31291, 53.45395, -0.47368, -0.05263
2.56990, 53.45395, -0.52632, 0.05263
2.82689, 53.45395, -0.57895, 0.15789
3.08388, 53.45395, -0.63158, 0.26316
3.34087, 53.45395, -0.68421, 0.36842
3.59786, 53.45395, -0.73684, 0.47368
3.85485, 53.45395, -0.78947, 0.57895
4.11184, 53.45395, -0.84211, 0.68421
4.36883, 53.45395, -0.89474, 0.78947
4.62582, 53.45395, -0.94737, 0.89474
4.88281, 53.45395, -1.00000, 1.00000
0.00000, 58.79934, -0.00000, -1.00000
0.25699, 58.79934, -0.05263, -0.89474
0.51398, 58.79934, -0.10526, -0.78947
0.77097, 58.79934, -0.15789, -0.68421
1.02796, 58.79934, -0.21053, -0.57895
1.28495, 58.79934, -0.26316, -0.47368
1.54194, 58.79934, -0.31579, -0.36842
1.79893, 58.79934, -0.36842, -0.26316
2.05592, 58.79934, -0.42105, -0.15789
2.31291, 58.79934, -0.47368, -0.05263
2.56990, 58.79934, -0.52632, 0.05263
2.82689, 58.79934, -0.57895, 0.15789
3.08388, 58.79934, -0.63158, 0.26316
3.34087, 58.79934, -0.68421, 0.36842
3.59786, 58.79934, -0.73684, 0.47368
3.85485, 58.79934, -0.78947, 0.57895
4.11184, 58.79934, -0.84211, 0.68421
4.36883, 58.79934, -0.89474, 0.78947
4.62582, 58.79934, -0.94737, 0.89474
4.88281, 58.79934, -1.00000, 1.00000
0.00000, 64.14474, -0.00000, -1.00000
0.25699, 64.14474, -0.05263, -0.89474
0.51398, 64.14474, -0.10526, -0.78947
0.77097, 64.14474, -0.15789, -0.68421
1.02796, 64.14474, -0.21053, -0.57895
1.28495, 64.14474, -0.26316, -0.47368
1.54194, 64.14474, -0.31579, -0.36842
1.79893, 64.14474, -0.36842, -0.26316
2.05592, 64.14474, -0.42105, -0.15789
2.31291, 64.14474, -0.47368, -0.05263
2.56990, 64.14474, -0.52632, 0.05263
2.82689, 64.14474, -0.57895, 0.15789
3.08388, 64.14474, -0.63158, 0.26316
3.34087, 64.14474, -0.68421, 0.36842
3.59786, 64.14474, -0.73684, 0.47368
3.85485, 64.14474, -0.78947, 0.57895
4.11184, 64.14474, -0.84211, 0.68421
4.36883, 64.14474, -0.89474, 0.78947
4.62582, 64.14474, -0.94737, 0.89474
4.88281, 64.14474, -1.00000, 1.00000
0.00000, 69.49013, -0.00000, -1.00000
0.25699, 69.49013, -0.05263, -0.89474
0.51398, 69.49013, -0.10526, -0.78947
0.77097, 69.49013, -0.15789, -0.68421
1.02796, 69.49013, -0.21053, -0.57895
1.28495, 69.49013, -0.26316, -0.47368
1.54194, 69.49013, -0.31579, -0.36842
1.79893, 69.49013, -0.36842, -0.26316
2.05592, 69.49013, -0.42105, -0.15789
2.31291, 69.49013, -0.47368, -0.05263
2.56990, 69.49013, -0.52632, 0.05263
2.82689, 69.49013, -0.57895, 0.15789
3.08388, 69.49013, -0.63158, 0.26316
3.34087, 69.49013, -0.68421, 0.36842
3.59786, 69.49013, -0.73684, 0.47368
3.85485, 69.49013, -0.78947, 0.57895
4.11184, 69.49013, -0.84211, 0.68421
4.36883, 69.49013, -0.89474, 0.78947
4.62582, 69.49013, -0.94737, 0.89474
4.88281, 69.49013, -1.00000, 1.00000
0.00000, 74.83553, -0.00000, -1.00000
0.25699, 74.83553, -0.05263, -0.89474
0.51398, 74.83553, -0.10526, -0.78947
0.77097, 74.83553, -0.15789, -0.68421
1.02796, 74.83553, -0.21053, -0.57895
1.28495, 74.83553, -0.26316, -0.47368
1.54194, 74.83553, -0.31579, -0.36842
1.79893, 74.83553, -0.36842, -0.26316
2.05592, 74.83553, -0.42105, -0.15789
2.31291, 74.83553, -0.47368, -0.05263
2.56990, 74.83553, -0.52632, 0.05263
2.82689, 74.83553, -0.57895, 0.15789
3.08388, 74.83553, -0.63158, 0.26316
3.34087, 74.83553, -0.68421, 0.36842
3.59786, 74.83553, -0.73684, 0.47368
3.85485, 74.83553, -0.78947, 0.57895
4.11184, 74.83553, -0.84211, 0.68421
4.36883, 74.83553, -0.89474, 0.78947
4.62582, 74.83553, -0.94737, 0.89474
4.88281, 74.83553, -1.00000, 1.00000
0.00000, 80.18092, -0.00000, -1.00000
0.25699, 80.18092, -0.05263, -0.89474
0.51398, 80.18092, -0.10526, -0.78947
0.77097, 80.18092, -0.15789, -0.68421
1.02796, 80.18092, -0.21053, -0.57895
1.28495, 80.18092, -0.26316, -0.47368
1.54194, 80.18092, -0.31579, -0.36842
1.79893, 80.18092, -0.36842, -0.26316
2.05592, 80.18092, -0.42105, -0.15789
2.31291, 80.18092, -0.47368, -0.05263
2.56990, 80.18092, -0.52632, 0.05263
2.82689, 80.18092, -0.57895, 0.15789
3.08388, 80.18092, -0.63158, 0.26316
3.34087, 80.18092, -0.68421, 0.36842
3.59786, 80.18092, -0.73684, 0.47368
3.85485, 80.18092, -0.78947, 0.57895
4.11184, 80.18092, -0.84211, 0.68421
4.36883, 80.18092, -0.89474, 0.78947
4.62582, 80.18092, -0.94737, 0.89474
4.88281, 80.18092, -1.00000, 1.00000
0.00000, 85.52632, -0.00000, -1.00000
0.25699, 85.52632, -0.05263, -0.89474
0.51398, 85.52632, -0.10526, -0.78947
0.77097, 85.52632, -0.15789, -0.68421
1.02796, 85.52632, -0.21053, -0.57895
1.28495, 85.52632, -0.26316, -0.47368
1.54194, 85.52632, -0.31579, -0.36842
1.79893, 85.52632, -0.36842, -0.26316
2.05592, 85.52632, -0.42105, -0.15789
2.31291, 85.52632, -0.47368, -0.05263
2.56990, 85.52632, -0.52632, 0.05263
2.82689, 85.52632, -0.57895, 0.15789
3.08388, 85.52632, -0.63158, 0.26316
3.34087, 85.52632, -0.68421, 0.36842
3.59786, 85.52632, -0.73684, 0.47368
3.85485, 85.52632, -0.78947, 0.57895
4.11184, 85.52632, -0.84211, 0.68421
4.36883, 85.52632, -0.89474, 0.78947
4.62582, 85.52632, -0.94737, 0.89474
4.88281, 85.52632, -1.00000, 1.00000
0.00000, 90.87171, -0.00000, -1.00000
0.25699, 90.87171, -0.05263, -0.89474
0.51398, 90.87171, -0.10526, -0.78947
0.77097, 90.87171, -0.15789, -0.68421
1.02796, 90.87171, -0.21053, -0.57895
1.28495, 90.87171, -0.26316, -0.47368
1.54194, 90.87171, -0.31579, -0.36842
1.79893, 90.87171, -0.36842, -0.26316
2.05592, 90.87171, -0.42105, -0.15789
2.31291, 90.87171, -0.47368, -0.05263
2.56990, 90.87171, -0.52632, 0.05263
2.82689, 90.87171, -0.57895, 0.15789
3.08388, 90.87171, -0.63158, 0.26316
3.34087, 90.87171, -0.68421, 0.36842
3.59786, 90.87171, -0.73684, 0.47368
3.85485, 90.87171, -0.78947, 0.57895
4.11184, 90.87171, -0.84211, 0.68421
4.36883, 90.87171, -0.89474, 0.78947
4.62582, 90.87171, -0.94737, 0.89474
4.88281, 90.87171, -1.00000, 1.00000
0.00000, 96.21711, -0.00000, -1.00000
0.25699, 96.21711, -0.05263, -0.89474
0.51398, 96.21711, -0.10526, -0.78947
0.77097, 96.21711, -0.15789, -0.68421
1.02796, 96.21711, -0.21053, -0.57895
1.28495, 96.21711, -0.26316, -0.47368
1.54194, 96.21711, -0.31579, -0.36842
1.79893, 96.21711, -0.36842, -0.26316
2.05592, 96.21711, -0.42105, -0.15789
2.31291, 96.21711, -0.47368, -0.05263
2.56990, 96.21711, -0.52632, 0.05263
2.82689, 96.21711, -0.57895, 0.15789
3.08388, 96.21711, -0.63158, 0.26316
3.34087, 96.21711, -0.68421, 0.36842
3.59786, 96.21711, -0.73684, 0.47368
3.85485, 96.21711, -0.78947, 0.57895
4.11184, 96.21711, -0.84211, 0.68421
4.36883, 96.21711, -0.89474, 0.78947
4.62582, 96.21711, -0.94737, 0.89474
4.88281, 96.21711, -1.00000, 1.00000
0.00000, 101.56250, -0.00000, -1.00000
0.25699, 101.56250, -0.05263, -0.89474
0.51398, 101.56250, -0.10526, -0.78947
0.77097, 101.56250, -0.15789, -0.68421
1.02796, 101.56250, -0.21053, -0.57895
1.28495, 101.56250, -0.26316, -0.47368
1.54194, 101.56250, -0.31579, -0.36842
1.79893, 101.56250, -0.36842, -0.26316
2.05592, 101.56250, -0.42105, -0.15789
2.31291, 101.56250, -0.47368, -0.05263
2.56990, 101.56250, -0.52632, 0.05263
2.82689, 101.56250, -0.57895, 0.15789
3.08388, 101.56250, -0.63158, 0.26316
3.34087, 101.56250, -0.68421, 0.36842
3.59786, 101.56250, -0.73684, 0.47368
3.85485, 101.56250, -0.78947, 0.57895
4.11184, 101.56250, -0.84211, 0.68421
4.36883, 101.56250, -0.89474, 0.78947
4.62582, 101.56250, -0.94737, 0.89474
4.88281, 101.56250, -1.00000, 1.00000


==> figures/varying_bw/dctcp/dequeue_rate-r0_0.csv <==
x, y
0.027019820493642474, 0.0
0.08435269259536274, 0.10072348541510959
0.11758934181002256, 0.4002000000000187
0.14099214659685858, 0.4002000000000187
0.16439495138369487, 0.4002000000000187
0.18779779356768886, 0.4002000000000187
0.20112737471951805, 0.9675428945400004
0.2034615557217692, 0.9798999999999832
0.2058014958863133, 0.9798999999999832
0.20814136125654517, 0.9798999999999832
0.21048051608077736, 0.9798999999999832
0.2128212789827971, 0.9798999999999832
0.21516028421839772, 0.9798999999999832
0.217500261780103, 0.9798999999999832
0.21984020194465748, 0.9798999999999832
0.22217920718025708, 0.9798999999999832
0.2245200074794296, 0.9798999999999832
0.22685912490650614, 0.9798999999999832
0.22919895287958303, 0.9798999999999832
0.23153893044128737, 0.9798999999999832
0.23387804786836053, 0.9798999999999832
0.23621869857891134, 0.9798999999999832
0.23855785340314223, 0.9798999999999832
0.24089771877337018, 0.9798999999999832
0.24323769633508002, 0.9798999999999832
0.24557677636499475, 0.9798999999999832
0.2479174644727001, 0.9798999999999832
0.25025658189977323, 0.9798999999999832
0.25259629768137754, 0.9798999999999832
0.2549364622288706, 0.9798999999999832
0.25727561705310337, 0.9798999999999832
0.2596162303664946, 0.9798999999999832
0.26195549738219986, 0.9798999999999832
0.2642949887808541, 0.9798999999999832
0.26663519072550257, 0.9798999999999832
0.2689743829468915, 0.9798999999999832
0.2713149962602844, 0.9798999999999832
0.2736542632759924, 0.9798999999999832
0.2759937920718041, 0.9798999999999832
0.27833391922214096, 0.9798999999999832
0.2806730740463743, 0.9798999999999832
0.28301376215407364, 0.9798999999999832
0.2853529917726212, 0.9798999999999832
0.2876925205684365, 0.9798999999999832
0.2900327599102495, 0.9798999999999832
0.29237176514585134, 0.9798999999999832
0.2947124158563953, 0.9798999999999832
0.2970518324607345, 0.9798999999999832
0.2994084517576676, 3.087883096484651
0.30216439790575783, 9.80110000000036
0.30508960359013065, 9.80110000000036
0.3080157068062789, 9.80110000000036
0.31094087509349383, 9.80110000000036
0.31386578160059997, 9.80110000000036
0.3167910620792814, 9.80110000000036
0.31971709050112357, 9.80110000000036
0.3226422213911732, 9.80110000000036
0.3255672774869137, 9.80110000000036
0.32849248317127583, 9.80110000000036
0.3314184741959597, 9.80110000000036
0.33434367988032776, 9.80110000000036
0.3372687359760676, 9.80110000000036
0.3401939790575915, 9.80110000000036
0.3431198204936402, 9.80110000000036
0.34604510097232793, 9.80110000000036
0.34897023186237625, 9.80110000000036
0.3518954749439047, 9.80110000000036
0.3548210919970078, 9.80110000000036
0.35774648466716275, 9.80110000000036
0.3606716529543798, 9.80110000000036
0.3635968960358966, 9.80110000000036
0.3665225878833207, 9.80110000000036
0.36944783096485106, 9.80110000000036
0.3723730740463691, 9.80110000000036
0.3752984293193746, 9.80110000000036
0.3782240089753145, 9.80110000000036
0.3811492146596872, 9.80110000000036
0.3840744577412142, 9.80110000000036
0.38699996260284125, 9.80110000000036
0.38992539267015824, 9.80110000000036
0.39285056095736703, 9.80110000000036
0.39577587883321297, 9.80110000000036
0.39870620792819833, 9.692502094241163
0.4032527673896738, 7.838999999999947
0.40910373971578673, 7.838999999999947
0.4149544128646215, 7.838999999999947
0.4208050860134642, 7.838999999999947
0.4266558339566205, 7.838999999999947
0.4325064323111439, 7.838999999999947
0.4383572550486197, 7.838999999999947
0.4442078534031376, 7.838999999999947
0.4500587135377704, 7.838999999999947
0.4559092744951415, 7.838999999999947
0.4617601346297689, 7.838999999999947
0.46761069558713286, 7.838999999999947
0.47346159311892405, 7.838999999999947
0.4793120792819728, 7.838999999999947
0.4851629768137683, 7.838999999999947
0.4910135003739685, 7.838999999999947
0.4968644727000723, 7.838999999999947
0.49989479166666656, 7.839000000000017


==> figures/varying_bw/dctcp/fairness-index.csv <==
x, y
0.01, 0.9738
0.02, 0.9728
0.03, 0.8787
0.04, 0.9192
0.05, 0.9503
0.06, 0.9565
0.07, 0.974
0.08, 0.9627
0.09, 0.9519
0.1, 0.9747
0.11, 0.986
0.12, 0.9784
0.13, 0.9898
0.14, 0.9935
0.15, 0.9832
0.16, 0.9939
0.17, 0.9966
0.18, 0.9893
0.19, 0.9978
0.2, 0.9978
0.21, 0.9971
0.22, 0.9991
0.23, 0.9973
0.24, 0.994
0.25, 0.9922
0.26, 0.9911
0.27, 0.99
0.28, 0.9923
0.29, 0.9942
0.3, 0.9899
0.31, 0.9864
0.32, 0.9929
0.33, 0.9978
0.34, 0.996
0.35, 0.9961
0.36, 0.9935
0.37, 0.994
0.38, 0.9968
0.39, 0.9965
0.4, 0.9986
0.41, 0.997
0.42, 0.9976
0.43, 0.9974
0.44, 0.9977
0.45, 0.9979
0.46, 0.9941
0.47, 0.9959
0.48, 0.9928
0.49, 0.998


==> figures/varying_bw/dctcp/packetsInQueue-r0-q0.csv <==
x, y
0.026402093457943938, 57.51906542056075
0.08381557009345769, 60.686542056074764
0.11732093457943951, 66.03570093457944
0.14072738317756978, 67.23457943925234
0.1641368037383186, 67.71757009345795
0.18755014953271096, 67.31570093457944
0.2011243925233596, 6.777009345794393
0.2034477383177565, 47.611401869158875
0.20577867289719035, 68.3814953271028
0.20812115887850405, 66.60429906542056
0.21046095327102762, 66.93514018691589
0.2128019252336454, 66.67719626168224
0.21514235514019542, 67.24654205607477
0.21748265420560117, 66.73252336448598
0.2198241495327144, 66.92429906542056
0.2221639065420522, 67.08915887850468
0.22450493457944048, 66.91457943925234
0.2268458130841119, 66.43869158878505
0.22918560747663208, 67.21364485981309
0.2315271028037457, 67.01028037383178
0.23386704672896344, 67.14
0.23620796261683044, 67.35009345794393
0.2385487289719574, 66.80542056074766
0.24088899065420646, 67.03345794392523
0.2432301308411213, 66.92728971962617
0.24556996261681735, 67.35383177570094
0.2479113084112204, 67.07570093457944
0.25025162616821933, 67.09289719626169
0.25259222429907535, 66.61065420560747
0.2549332523364466, 66.94485981308411
0.25727315887850527, 67.1807476635514
0.2596146355140188, 67.03271028037383
0.26195484112148243, 66.99046728971963
0.2642951962616836, 66.94373831775701
0.266636186915887, 67.20766355140186
0.26897650467290846, 66.44504672897196
0.27131792523364634, 66.96317757009346
0.27365771962616714, 67.44841121495327
0.27599865420560815, 66.62598130841121
0.2783391214953169, 67.36878504672897
0.28067942056074857, 66.65327102803738
0.2830214018691608, 66.47607476635514
0.2853608224299181, 67.35906542056075
0.2877019813084153, 66.27271028037383
0.2900423364485961, 67.26785046728972
0.2923825233644853, 66.79906542056075
0.29472394392522744, 67.49289719626168
0.29706413084112215, 66.91943925233645
0.2994202429906575, 71.55757009345794
0.3021813084112146, 67.55794392523364
0.30510908411214155, 66.20205607476636
0.30803528971962835, 66.88542056074766
0.3109617196261699, 66.56654205607477
0.31388730841121815, 67.27345794392524
0.3168145233644805, 67.11046728971962
0.3197409532710262, 67.01700934579439
0.3226671588785107, 67.09588785046729
0.32559340186915725, 67.20355140186916
0.32852033644859713, 66.91420560747663
0.3314465233644842, 67.28841121495327
0.33437300934580416, 66.89327102803739
0.33729945794392885, 67.13738317757009
0.3402261121495277, 66.75457943925234
0.3431520747663487, 67.54336448598131
0.3460788224299078, 66.85663551401869
0.34900564485982605, 66.73140186915887
0.35193173831775726, 67.28093457943925
0.354857869158873, 67.15196261682243
0.3577845794392482, 66.72579439252337
0.36071157009346133, 66.90747663551402
0.3636375140187059, 67.10747663551402
0.36656409345793534, 66.3803738317757
0.36948990654204594, 67.60878504672897
0.37241749532709967, 66.5814953271028
0.37534319626168844, 67.28654205607477
0.37826951401869824, 66.9392523364486
0.38119639252336013, 66.56130841121495
0.3841232149532642, 66.7792523364486
0.38704943925233265, 66.45252336448598
0.3899751401869246, 67.13514018691589
0.3929020934579433, 66.9414953271028
0.3958288785046675, 66.88728971962617
0.39876005607475407, 69.82485981308412
0.4033507663551388, 77.81588785046729
0.409217439252337, 65.21439252336448
0.4150689719626182, 66.7
0.4209213271028014, 66.85626168224299
0.4267741121495341, 67.25364485981308
0.4326264112149547, 67.44429906542057
0.4384799439252342, 67.24691588785046
0.4443325794392595, 67.19831775700935
0.4501855700934629, 67.36542056074767
0.45603869158878374, 67.01065420560748
0.4618913084112132, 67.31570093457944
0.4677442429906519, 67.24018691588785
0.47359743925234465, 66.91719626168225
0.47944953271028423, 67.74859813084112
0.4853027102803652, 67.37327102803738
0.4911565233644917, 66.68205607476635
0.49700790654204824, 67.98448598130841
0.4999793103448276, 66.5


==> figures/varying_bw/dwtcp/dequeue_rate-r0_0.csv <==
x, y
0.017087767057201917, 0.0
0.05319448656099248, 0.0
0.08889383184011017, 0.07964052377670565
0.11251629910406633, 0.3903999999999997
0.13062064093728437, 0.3903999999999997
0.14853070296347343, 0.3903999999999997
0.16651454169538296, 0.3903999999999997
0.18458163335630584, 0.3903999999999997
0.1994564782908316, 0.7647574086837006
0.20289341833218336, 0.9726000000000464
0.20530306685045105, 0.9726000000000464
0.2077345279117877, 0.9726000000000464
0.21016113025499608, 0.9726000000000464
0.212596175051686, 0.9726000000000464
0.21503018607856506, 0.9726000000000464
0.21746457615437575, 0.9726000000000464
0.2198986216402513, 0.9726000000000464
0.22234148862853198, 0.9726000000000464
0.22477057201929693, 0.9726000000000464
0.22720254996553804, 0.9726000000000464
0.2296381805651295, 0.9726000000000464
0.23207587870434143, 0.9726000000000464
0.23451144038594096, 0.9726000000000464
0.2369445554789842, 0.9726000000000464
0.23937829083390855, 0.9726000000000464
0.24182046864231396, 0.9726000000000464
0.2442507925568601, 0.9726000000000464
0.2466821502412107, 0.9726000000000464
0.24911550654720918, 0.9726000000000464
0.25155379048932386, 0.9726000000000464
0.25398828394210676, 0.9726000000000464
0.2564200551343886, 0.9726000000000464
0.25885368711233764, 0.9726000000000464
0.26129352170916315, 0.9726000000000464
0.26373128876636664, 0.9726000000000464
0.26616647139903876, 0.9726000000000464
0.26859338387318793, 0.9726000000000464
0.27103259820813147, 0.9726000000000464
0.27347039972432496, 0.9726000000000464
0.27590130944176555, 0.9726000000000464
0.2783319779462443, 0.9726000000000464
0.2807729152308756, 0.9726000000000464
0.2832060647829097, 0.9726000000000464
0.28564235010337474, 0.9726000000000464
0.2880805995864896, 0.9726000000000464
0.29051612680909866, 0.9726000000000464
0.2929465541006182, 0.9726000000000464
0.29537863542384585, 0.9726000000000464
0.297815920055136, 0.9726000000000464
0.30035799448655826, 6.206078911095914
0.3033337353549285, 9.787199999999684
0.3063483459682982, 9.787199999999684
0.3093594762232945, 9.787199999999684
0.3123720537560297, 9.787199999999684
0.31538321847001993, 9.787199999999684
0.31839583046174724, 9.787199999999684
0.32140830461750863, 9.787199999999684
0.3244203997243275, 9.787199999999684
0.3274365954514131, 9.787199999999684
0.3304508614748451, 9.787199999999684
0.33346319779462474, 9.787199999999684
0.33647450034459025, 9.787199999999684
0.33948776705719874, 9.787199999999684
0.3424976567884198, 9.787199999999684
0.34551433494142325, 9.787199999999684
0.3485248104755358, 9.787199999999684
0.3515409717436236, 9.787199999999684
0.3545503101309457, 9.787199999999684
0.3575683666436929, 9.787199999999684
0.36057977257064294, 9.787199999999684
0.3635944865609884, 9.787199999999684
0.3666065127498241, 9.787199999999684
0.3696154720882216, 9.787199999999684
0.37263139214335184, 9.787199999999684
0.3756445899379699, 9.787199999999684
0.37865382494831684, 9.787199999999684
0.38167432804961926, 9.787199999999684
0.38468049620950906, 9.787199999999684
0.3876978980013753, 9.787199999999684
0.3907057546519676, 9.787199999999684
0.3937212611991666, 9.787199999999684
0.396732736044112, 9.787199999999684
0.4000075120606503, 8.9837880082707
0.4053347691247408, 7.829599999999953
0.41107015851137146, 7.829599999999953
0.41679903514817435, 7.829599999999953
0.42253380427291765, 7.829599999999953
0.4282681598897295, 7.829599999999953
0.4340006202618847, 7.829599999999953
0.439733631977951, 7.829599999999953
0.44546778084080046, 7.829599999999953
0.45120327360440876, 7.829599999999953
0.4569328394210899, 7.829599999999953
0.4626666781530015, 7.829599999999953
0.4684005858028934, 7.829599999999953
0.47413673328738387, 7.829599999999953
0.47986733287388067, 7.829599999999953
0.48559858718125887, 7.829599999999953
0.49133652653341936, 7.829599999999953
0.4970666781529962, 7.829599999999953
0.499983870967742, 7.8296


==> figures/varying_bw/dwtcp/fairness-index.csv <==
x, y
0.01, 0.995
0.02, 0.9933
0.03, 0.9987
0.04, 0.996
0.05, 0.9954
0.06, 0.995
0.07, 0.9957
0.08, 0.9951
0.09, 0.9968
0.1, 0.9825
0.11, 0.9993
0.12, 0.9986
0.13, 0.9996
0.14, 0.9985
0.15, 0.999
0.16, 0.9973
0.17, 0.9997
0.18, 0.9995
0.19, 0.999
0.2, 0.9943
0.21, 0.999
0.22, 0.9982
0.23, 0.9978
0.24, 0.997
0.25, 0.998
0.26, 0.9976
0.27, 0.9974
0.28, 0.9992
0.29, 0.997
0.3, 0.993
0.31, 0.9963
0.32, 0.9977
0.33, 0.9961
0.34, 0.9976
0.35, 0.9976
0.36, 0.999
0.37, 0.9979
0.38, 0.9983
0.39, 0.9981
0.4, 0.9996
0.41, 0.999
0.42, 0.998
0.43, 0.9974
0.44, 0.999
0.45, 0.9992
0.46, 0.9993
0.47, 0.9985
0.48, 0.9997
0.49, 0.9995


==> figures/varying_bw/dwtcp/packetsInQueue-r0-q0.csv <==
x, y
0.029820305429864327, 1.25
0.08952684766214172, 1.1052036199095023
0.12103915912518748, 1.1233031674208145
0.14519012066365028, 1.0810708898944192
0.1693322775263955, 1.111236802413273
0.1929195701357452, 0.9509803921568627
0.20183031674208232, 0.5
0.20413080693816787, 0.5
0.2064474736048249, 0.5
0.20877220965309629, 0.5
0.21109719079939007, 0.5644796380090498
0.2134270550527965, 0.52526395173454
0.2157579374057198, 0.5007541478129713
0.21808627450980334, 0.5625942684766214
0.2204157239819017, 0.639894419306184
0.22275377073906583, 0.5
0.22507539592761158, 0.5260180995475113
0.2274044683257871, 0.5810708898944194
0.2297348039215815, 0.701734539969834
0.23206719457012462, 0.5007541478129713
0.23439909502262907, 0.5
0.23672771493212602, 0.5
0.23905627828054438, 0.52526395173454
0.24138946078430965, 0.5671191553544495
0.24371979638008787, 0.5
0.24604473981900682, 0.5380844645550528
0.24837292609350345, 0.5290346907993967
0.25070411010559035, 0.6059577677224736
0.2530368778280521, 0.5
0.25536414027149956, 0.582579185520362
0.2576930995475061, 0.5377073906485671
0.2600242269984916, 0.5757918552036199
0.2623582956259451, 0.5
0.2646935143287992, 0.5
0.26701776018100165, 0.5
0.269342552790342, 0.7767722473604827
0.2716730580693927, 0.6029411764705882
0.27400644796379553, 0.5
0.2763328808446484, 0.5912518853695324
0.2786595588235318, 0.5844645550527904
0.2809964932126622, 0.502262443438914
0.28332205882353284, 0.8367269984917044
0.28565263951734027, 0.5
0.28798442684767145, 0.6957013574660633
0.2903172699849126, 0.5
0.2926419871794904, 0.5162141779788839
0.2949702300150836, 0.557315233785822
0.2973017156862726, 0.6327300150829562
0.2996618212669677, 2.1689291101055805
0.30245203619909666, 0.6244343891402715
0.3053719457013609, 0.5
0.3082872360482661, 0.5399698340874811
0.31120177224735995, 0.5829562594268477
0.3141168740573123, 0.5271493212669683
0.3170322963800926, 0.5188536953242836
0.31994785067873743, 0.6825037707390649
0.32286246229261023, 0.6764705882352942
0.32578201357465686, 0.5373303167420814
0.328697379336343, 0.6225490196078431
0.3316202488687855, 0.5214932126696833
0.33452956259427974, 0.5392156862745098
0.3374473604826523, 0.5731523378582202
0.3403630467571572, 0.5595776772247361
0.34327599924584806, 0.6150075414781297
0.3461944570135814, 0.6036953242835595
0.3491069004524998, 0.6610105580693816
0.3520295625942616, 0.504524886877828
0.35493866892910325, 0.7171945701357466
0.3578621794871774, 0.5018853695324283
0.3607744343891481, 0.5460030165912518
0.3636931561086072, 0.547134238310709
0.36660867269983927, 0.5052790346907994
0.3695206636500666, 0.5512820512820513
0.37243904600301275, 0.5953996983408748
0.37535703242836227, 0.5192307692307693
0.3782692307692367, 0.52526395173454
0.38119012066364566, 0.6406485671191554
0.38410312971341604, 0.5723981900452488
0.38702121040723586, 0.6078431372549019
0.38993446455506076, 0.5369532428355958
0.3928504524886882, 0.5509049773755657
0.39576953242834667, 0.5
0.3986843325791728, 1.911764705882353
0.40320597662141733, 2.550150829562594
0.4090754713423835, 0.5780542986425339
0.41493308823529557, 0.6417797888386124
0.42079511689290877, 0.670814479638009
0.42665757918552255, 0.7149321266968326
0.4325199095022643, 0.6440422322775264
0.4383787518853686, 0.7205882352941176
0.444244626696837, 0.6021870286576169
0.4501082202111641, 0.5444947209653092
0.4559650263951716, 0.6726998491704375
0.4618257164404183, 0.6481900452488688
0.4676906108597266, 0.6312217194570136
0.47355605203620665, 0.5980392156862745
0.4794169117647104, 0.5143288084464555
0.48527450980391285, 0.5833333333333334
0.4911405920060398, 0.5075414781297134
0.4969999245852112, 0.5965309200603318
0.4999821428571429, 0.5


==> figures/varying_bw/newreno/dequeue_rate-r0_0.csv <==
x, y
0.02703399401645474, 0.0
0.08435269259536274, 0.10072348541510959
0.11758934181002256, 0.4002000000000187
0.14099214659685858, 0.4002000000000187
0.16439495138369487, 0.4002000000000187
0.18779779356768886, 0.4002000000000187
0.20111716529543425, 0.9675428945400004
0.2034615557217692, 0.9798999999999832
0.2058014958863133, 0.9798999999999832
0.20814136125654517, 0.9798999999999832
0.21048051608077736, 0.9798999999999832
0.2128212789827971, 0.9798999999999832
0.21516028421839772, 0.9798999999999832
0.217500261780103, 0.9798999999999832
0.21984020194465748, 0.9798999999999832
0.22217920718025708, 0.9798999999999832
0.2245200074794296, 0.9798999999999832
0.22685912490650614, 0.9798999999999832
0.22919895287958303, 0.9798999999999832
0.23153893044128737, 0.9798999999999832
0.23387804786836053, 0.9798999999999832
0.23621869857891134, 0.9798999999999832
0.23855785340314223, 0.9798999999999832
0.24089771877337018, 0.9798999999999832
0.24323769633508002, 0.9798999999999832
0.24557677636499475, 0.9798999999999832
0.2479174644727001, 0.9798999999999832
0.25025658189977323, 0.9798999999999832
0.25259629768137754, 0.9798999999999832
0.2549364622288706, 0.9798999999999832
0.25727561705310337, 0.9798999999999832
0.2596162303664946, 0.9798999999999832
0.26195549738219986, 0.9798999999999832
0.2642949887808541, 0.9798999999999832
0.26663519072550257, 0.9798999999999832
0.2689743829468915, 0.9798999999999832
0.2713149962602844, 0.9798999999999832
0.2736542632759924, 0.9798999999999832
0.2759937920718041, 0.9798999999999832
0.27833391922214096, 0.9798999999999832
0.2806730740463743, 0.9798999999999832
0.28301376215407364, 0.9798999999999832
0.2853529917726212, 0.9798999999999832
0.2876925205684365, 0.9798999999999832
0.2900327599102495, 0.9798999999999832
0.29237176514585134, 0.9798999999999832
0.2947124158563953, 0.9798999999999832
0.2970518324607345, 0.9798999999999832
0.2994084517576676, 3.087883096484651
0.30216439790575783, 9.80110000000036
0.30508960359013065, 9.80110000000036
0.3080157068062789, 9.80110000000036
0.31094087509349383, 9.80110000000036
0.31386578160059997, 9.80110000000036
0.3167910620792814, 9.80110000000036
0.31971709050112357, 9.80110000000036
0.3226422213911732, 9.80110000000036
0.3255672774869137, 9.80110000000036
0.32849248317127583, 9.80110000000036
0.3314184741959597, 9.80110000000036
0.33434367988032776, 9.80110000000036
0.3372687359760676, 9.80110000000036
0.3401939790575915, 9.80110000000036
0.3431198204936402, 9.80110000000036
0.34604510097232793, 9.80110000000036
0.34897023186237625, 9.80110000000036
0.3518954749439047, 9.80110000000036
0.3548210919970078, 9.80110000000036
0.35774648466716275, 9.80110000000036
0.3606716529543798, 9.80110000000036
0.3635968960358966, 9.80110000000036
0.3665225878833207, 9.80110000000036
0.36944783096485106, 9.80110000000036
0.3723730740463691, 9.80110000000036
0.3752984293193746, 9.80110000000036
0.3782240089753145, 9.80110000000036
0.3811492146596872, 9.80110000000036
0.3840744577412142, 9.80110000000036
0.38699996260284125, 9.80110000000036
0.38992539267015824, 9.80110000000036
0.39285056095736703, 9.80110000000036
0.39577587883321297, 9.80110000000036
0.39870620792819833, 9.692502094241163
0.4032527673896738, 7.838999999999947
0.40910373971578673, 7.838999999999947
0.4149544128646215, 7.838999999999947
0.4208050860134642, 7.838999999999947
0.4266558339566205, 7.838999999999947
0.4325064323111439, 7.838999999999947
0.4383572550486197, 7.838999999999947
0.4442078534031376, 7.838999999999947
0.4500587135377704, 7.838999999999947
0.4559092744951415, 7.838999999999947
0.4617601346297689, 7.838999999999947
0.46761069558713286, 7.838999999999947
0.47346159311892405, 7.838999999999947
0.4793120792819728, 7.838999999999947
0.4851629768137683, 7.838999999999947
0.4910135003739685, 7.838999999999947
0.4968644727000723, 7.838999999999947
0.49989479166666656, 7.839000000000017


==> figures/varying_bw/newreno/fairness-index.csv <==
x, y
0.01, 0.9921
0.02, 0.9944
0.03, 0.912
0.04, 0.9953
0.05, 0.9526
0.06, 0.9117
0.07, 0.9422
0.08, 0.9547
0.09, 0.9579
0.1, 0.9495
0.11, 0.9531
0.12, 0.951
0.13, 0.9606
0.14, 0.965
0.15, 0.9704
0.16, 0.9609
0.17, 0.9607
0.18, 0.9733
0.19, 0.9666
0.2, 0.9575
0.21, 0.9796
0.22, 0.9846
0.23, 0.9234
0.24, 0.8603
0.25, 0.8322
0.26, 0.8775
0.27, 0.7704
0.28, 0.755
0.29, 0.7677
0.3, 0.7545
0.31, 0.7509
0.32, 0.7704
0.33, 0.7452
0.34, 0.752
0.35, 0.7418
0.36, 0.7334
0.37, 0.742
0.38, 0.6242
0.39, 0.5562
0.4, 0.5641
0.41, 0.5755
0.42, 0.5776
0.43, 0.5776
0.44, 0.5686
0.45, 0.5201
0.46, 0.5406
0.47, 0.5366
0.48, 0.5355
0.49, 0.5178


==> figures/varying_bw/newreno/packetsInQueue-r0-q0.csv <==
x, y
0.025485628854419733, 143.1470753130256
0.08302393945056988, 146.6598766585685
0.11689902821902488, 165.02560269108577
0.14021736124088935, 187.39058119977574
0.16354496355821405, 207.52644365539152
0.18687579891609032, 226.9712203326481
0.20102294898149475, 151.71594094561763
0.203401196038124, 161.48252663053634
0.20573505886749602, 178.16632405157915
0.2080688282563985, 194.009904690712
0.21040377499532037, 208.8768454494487
0.21273814240329197, 224.11418426462345
0.2150728648850738, 237.75481218463838
0.21742627546252413, 210.7286488506821
0.2197867688282624, 164.88955335451317
0.22212147262193427, 181.20370024294525
0.22445516725845874, 196.90188749766398
0.22678936647355086, 212.17622874229116
0.22912470566249166, 226.65109325359745
0.23145899831807665, 241.01681928611475
0.23383182582693898, 168.8461969725285
0.23620723229303758, 90.70921323117174
0.23853909549616334, 111.48682489254345
0.24087179966361674, 129.56998691833303
0.24320523266678978, 148.0814800971781
0.24553883386282588, 165.24070267239767
0.24787252849935076, 181.03382545318632
0.2502067650906303, 197.75686787516352
0.25254115118670645, 212.42122967669596
0.2548755933470346, 226.77985423285367
0.2572111381050332, 240.9276770697066
0.25958469444963583, 166.14782283685292
0.26195802653708267, 92.40702672397683
0.26429443094748756, 102.29209493552607
0.26662950850308237, 117.13922631283872
0.26896346477295174, 132.44122593907682
0.2712985610166331, 146.71425901700616
0.27363380676509114, 160.42702298635768
0.2759683236778182, 173.8161091384788
0.27830424219770855, 186.43599327228554
0.2806399925247609, 198.8712390207438
0.2829754064660819, 210.87179966361427
0.2853121098860136, 222.4694449635582
0.28764789758923787, 233.37264062792002
0.28998349841151383, 244.94711268921697
0.292364847692021, 154.52494860773686
0.29471463277891324, 135.10670902635022
0.29704890674640255, 149.7138852550925
0.29939783218090427, 167.32162212670528
0.30213702111754837, 198.714445897963
0.3050571668846866, 211.08615212109885
0.30797738740422326, 223.5778359185199
0.31089790693328645, 235.66735189684172
0.31382106148383754, 242.84974771070827
0.31680454120724594, 139.1336198841338
0.31972526630536036, 151.1225939076808
0.32264442160344337, 165.31713698374136
0.3255638759110445, 178.74771070827882
0.3284829564567372, 192.7897589235657
0.3314034012334099, 205.4638385348533
0.33432377125771556, 218.03513361988414
0.33724412259391306, 229.79985049523452
0.3401643618015284, 241.61502522892917
0.3431225191552921, 184.93907680807325
0.34607312651840905, 141.7873294711269
0.34899194543077294, 156.59745841898712
0.3519115492431337, 170.6182022051953
0.3548305550364369, 185.04485142963932
0.35775051392262536, 197.76602504204823
0.3606704354326305, 210.61689403849746
0.36359045038312154, 222.94599140347597
0.36651166137170166, 234.45243879648663
0.36943341431507204, 243.53466641749205
0.37246512801345344, 52.02672397682676
0.3754094001121384, 21.120911979069334
0.37832674266492367, 38.36722108017193
0.3812450009344018, 54.27920014950477
0.3841639506634209, 69.07101476359558
0.387082545318629, 83.89422537843394
0.39000257895721313, 96.93945056998692
0.3929229116053076, 109.59446832367782
0.39584320687721525, 121.81816482900392
0.39876873481590974, 136.9699121659503
0.403317753690897, 190.9943935712951
0.4091602691085783, 201.96374509437487
0.4150028219024488, 212.15417678938516
0.4208456363296542, 222.30424219772004
0.42668861894973004, 232.62885441973464
0.43253173238647075, 242.24294524387966
0.4384224444029141, 208.91889366473558
0.444285180340128, 201.00355073817977
0.4501269482339787, 211.74602877966734
0.45597036068024527, 221.87553728275088
0.46181338067650385, 231.66155858717997
0.4676569800037359, 241.34180527004298
0.47355017753692014, 205.2014576714633
0.47949203887124014, 125.11941693141469
0.48533066716500617, 139.01121285740982
0.49117077181835683, 151.97495795178472
0.4970107456550102, 164.59222575219584
0.4999714285714286, 171.4920634920635


==> figures/varying_sendersnum/10senders/fairness-index.csv <==
x, y
0.01, 0.9966
0.02, 0.9932
0.03, 0.9901
0.04, 0.9945
0.05, 0.9874
0.06, 0.9942
0.07, 0.9883
0.08, 0.9782
0.09, 0.9582
0.1, 0.9826
0.11, 0.9751
0.12, 0.9797
0.13, 0.9574
0.14, 0.9599
0.15, 0.9744
0.16, 0.968
0.17, 0.9772
0.18, 0.9592
0.19, 0.978
0.2, 0.9775
0.21, 0.9692
0.22, 0.97
0.23, 0.9913
0.24, 0.9888
0.25, 0.9761
0.26, 0.9603
0.27, 0.9715
0.28, 0.9798
0.29, 0.9746
0.3, 0.9718
0.31, 0.9849
0.32, 0.9861
0.33, 0.9852
0.34, 0.9758
0.35, 0.9879
0.36, 0.9912
0.37, 0.9846
0.38, 0.9761
0.39, 0.9855
0.4, 0.9866
0.41, 0.9931
0.42, 0.9902
0.43, 0.97
0.44, 0.9697
0.45, 0.9796
0.46, 0.9854
0.47, 0.976
0.48, 0.9884
0.49, 0.982
0.5, 0.9916
0.51, 0.9842
0.52, 0.969
0.53, 0.9633
0.54, 0.972
0.55, 0.9535
0.56, 0.9724
0.57, 0.9388
0.58, 0.9561
0.59, 0.9484
0.6, 0.9427
0.61, 0.9709
0.62, 0.9911
0.63, 0.9725
0.64, 0.9857
0.65, 0.9675
0.66, 0.964
0.67, 0.9791
0.68, 0.9523
0.69, 0.965
0.7, 0.9651
0.71, 0.9774
0.72, 0.9582
0.73, 0.9798
0.74, 0.9891
0.75, 0.9934
0.76, 0.9883
0.77, 0.9866
0.78, 0.9654
0.79, 0.9785
0.8, 0.9701
0.81, 0.9513
0.82, 0.9533
0.83, 0.9487
0.84, 0.9422
0.85, 0.9714
0.86, 0.9928
0.87, 0.97
0.88, 0.9894
0.89, 0.9957
0.9, 0.9851
0.91, 0.9945
0.92, 0.96
0.93, 0.9351
0.94, 0.9568
0.95, 0.9424
0.96, 0.9763
0.97, 0.9835
0.98, 0.9777
0.99, 0.9813


==> figures/varying_sendersnum/10senders/goodput_mbps-sum.csv <==
x, y
0.01, 925.184
0.02, 943.488
0.03, 942.656
0.04, 943.488
0.05, 943.488
0.06, 942.656
0.07, 942.656
0.08, 943.488
0.09, 942.656
0.1, 943.488
0.11, 942.656
0.12, 943.488
0.13, 942.656
0.14, 943.488
0.15, 942.656
0.16, 943.488
0.17, 942.656
0.18, 943.488
0.19, 942.656
0.2, 943.488
0.21, 942.656
0.22, 943.488
0.23, 943.488
0.24, 942.656
0.25, 942.656
0.26, 943.488
0.27, 943.488
0.28, 942.656
0.29, 942.656
0.3, 943.488
0.31, 942.656
0.32, 943.488
0.33, 942.656
0.34, 943.488
0.35, 942.656
0.36, 943.488
0.37, 942.656
0.38, 943.488
0.39, 942.656
0.4, 942.656
0.41, 942.656
0.42, 943.488
0.43, 943.488
0.44, 942.656
0.45, 943.488
0.46, 942.656
0.47, 942.656
0.48, 942.656
0.49, 944.32
0.5, 942.656
0.51, 943.488
0.52, 942.656
0.53, 943.488
0.54, 942.656
0.55, 943.488
0.56, 942.656
0.57, 942.656
0.58, 942.656
0.59, 943.488
0.6, 943.488
0.61, 942.656
0.62, 942.656
0.63, 943.488
0.64, 942.656
0.65, 943.488
0.66, 942.656
0.67, 943.488
0.68, 941.824
0.69, 943.488
0.7, 943.488
0.71, 942.656
0.72, 942.656
0.73, 942.656
0.74, 943.488
0.75, 943.488
0.76, 943.488
0.77, 942.656
0.78, 942.656
0.79, 943.488
0.8, 943.488
0.81, 942.656
0.82, 942.656
0.83, 942.656
0.84, 942.656
0.85, 944.32
0.86, 941.824
0.87, 943.488
0.88, 942.656
0.89, 943.488
0.9, 942.656
0.91, 943.488
0.92, 942.656
0.93, 942.656
0.94, 943.488
0.95, 942.656
0.96, 943.488
0.97, 942.656
0.98, 943.488
0.99, 942.656


==> figures/varying_sendersnum/10senders/packetsInQueue-r0-q0.csv <==
x, y
0.004214858906525584, 2.4074074074074074
0.014157583774250367, 1.6402116402116402
0.024159700176366844, 1.347442680776014
0.034165476190476295, 1.4144620811287478
0.04416481481481489, 1.509700176366843
0.0541684303350971, 1.284832451499118
0.0641737213403878, 1.4144620811287478
0.07417711640211652, 1.4400352733686066
0.08418615520282205, 1.4329805996472662
0.0941869047619046, 1.2671957671957672
0.10419559082892424, 1.2345679012345678
0.1142005731922392, 1.3051146384479717
0.12420392416225737, 1.2319223985890653
0.1342089065255731, 1.246031746031746
0.1442201499118167, 1.2645502645502646
0.15421887125220438, 1.4268077601410936
0.1642197530864194, 1.3024691358024691
0.17422738095238097, 1.2954144620811288
0.1842301146384485, 1.3077601410934745
0.19423456790123425, 1.3112874779541446
0.20424369488536154, 1.128747795414462
0.2142461640211647, 1.3950617283950617
0.2242438271604933, 1.289241622574956
0.2342507054673728, 1.2804232804232805
0.24425890652557308, 1.13668430335097
0.25425705467372106, 1.2451499118165785
0.26426428571428634, 1.191358024691358
0.2742757054673712, 1.2530864197530864
0.28427870370370323, 1.1728395061728396
0.2942761463844804, 1.1111111111111112
0.3042834656084653, 1.091710758377425
0.31428783068783006, 1.120811287477954
0.324296296296296, 1.157848324514991
0.33430405643739103, 1.1596119929453264
0.344296737213405, 1.2592592592592593
0.35430776014109194, 1.164021164021164
0.3643153439153441, 1.3932980599647267
0.3743181657848328, 1.2416225749559082
0.38432134038800725, 1.056437389770723
0.3943317019400336, 1.0114638447971782
0.4043352292768972, 1.343915343915344
0.4143387125220468, 1.3333333333333333
0.42434537037037, 1.13668430335097
0.4343533950617286, 1.146384479717813
0.44434938271605, 1.2063492063492063
0.45436080246913546, 1.335978835978836
0.4643632275132256, 1.2037037037037037
0.47436975308641977, 1.2971781305114638
0.48436388888889176, 1.379188712522046
0.4943795414462081, 1.3395061728395061
0.5043752645502605, 1.208994708994709
0.514385405643739, 1.0652557319223985
0.5243843915343891, 1.2821869488536155
0.5343903880070534, 1.2142857142857142
0.5443951940035259, 1.1507936507936507
0.554404717813051, 1.244268077601411
0.5644086419753123, 1.3880070546737213
0.5744193562610226, 1.3959435626102292
0.5844170194003493, 1.152557319223986
0.5944231040564395, 1.4091710758377425
0.6044320546737206, 1.3721340388007055
0.6144357142857099, 1.191358024691358
0.6244378306878323, 1.2310405643738977
0.6344430776014114, 1.2257495590828924
0.6444437389770741, 1.154320987654321
0.6544511904761916, 1.2610229276895943
0.6644566578483254, 1.236331569664903
0.6744680335097073, 1.4312169312169312
0.6844705026455044, 1.3818342151675485
0.6944722663139308, 1.3659611992945326
0.7044801587301611, 1.099647266313933
0.7144871693121685, 1.2680776014109347
0.7244963403880031, 1.3668430335097002
0.7344949294532641, 1.2292768959435627
0.7444980158730131, 1.2486772486772486
0.7545013227513225, 1.3298059964726632
0.7645045414462076, 1.36331569664903
0.7745154761904732, 1.3306878306878307
0.78451609347443, 1.3156966490299824
0.7945182098765424, 1.2231040564373898
0.8045285714285678, 1.1984126984126984
0.8145295855379231, 1.2028218694885362
0.8245414902998238, 1.2936507936507937
0.8345469135802438, 1.215167548500882
0.8445431216931253, 1.218694885361552
0.8545593915343911, 1.2354497354497354
0.8645593474426806, 1.1596119929453264
0.8745688712522061, 1.2072310405643738
0.8845687830687814, 1.157848324514991
0.8945749559082943, 1.1984126984126984
0.9045720899470899, 1.2530864197530864
0.9145844356260999, 1.2495590828924161
0.9245941798941861, 1.2213403880070546
0.9345913139329832, 1.2389770723104057
0.9446014991181668, 1.2839506172839505
0.9546029100529143, 1.2504409171075839
0.9646104056437399, 1.1455026455026456
0.974613403880073, 1.1825396825396826
0.9846227072310404, 1.1490299823633157
0.994620811287476, 1.2486772486772486
0.9998182926829262, 1.0609756097560976


==> figures/varying_sendersnum/20senders/fairness-index.csv <==
x, y
0.01, 0.9997
0.02, 0.9998
0.03, 0.9939
0.04, 0.9801
0.05, 0.9757
0.06, 0.9744
0.07, 0.9503
0.08, 0.9483
0.09, 0.9651
0.1, 0.9659
0.11, 0.9625
0.12, 0.9526
0.13, 0.9454
0.14, 0.9727
0.15, 0.9845
0.16, 0.9799
0.17, 0.9749
0.18, 0.9758
0.19, 0.9532
0.2, 0.9533
0.21, 0.9764
0.22, 0.9844
0.23, 0.987
0.24, 0.9753
0.25, 0.9922
0.26, 0.9683
0.27, 0.9493
0.28, 0.973
0.29, 0.9811
0.3, 0.966
0.31, 0.9736
0.32, 0.9643
0.33, 0.9603
0.34, 0.9272
0.35, 0.946
0.36, 0.9596
0.37, 0.9676
0.38, 0.9617
0.39, 0.9574
0.4, 0.951
0.41, 0.9107
0.42, 0.9243
0.43, 0.907
0.44, 0.9354
0.45, 0.9618
0.46, 0.9756
0.47, 0.919
0.48, 0.9373
0.49, 0.9505
0.5, 0.9522
0.51, 0.9743
0.52, 0.9645
0.53, 0.9672
0.54, 0.9676
0.55, 0.9732
0.56, 0.9706
0.57, 0.9658
0.58, 0.9567
0.59, 0.9477
0.6, 0.9642
0.61, 0.968
0.62, 0.9714
0.63, 0.9759
0.64, 0.9794
0.65, 0.9757
0.66, 0.9695
0.67, 0.96
0.68, 0.9514
0.69, 0.9841
0.7, 0.9803
0.71, 0.9639
0.72, 0.954
0.73, 0.9384
0.74, 0.9174
0.75, 0.9385
0.76, 0.9472
0.77, 0.9545
0.78, 0.9559
0.79, 0.9747
0.8, 0.9797
0.81, 0.9526
0.82, 0.9632
0.83, 0.9717
0.84, 0.9797
0.85, 0.9596
0.86, 0.9644
0.87, 0.9776
0.88, 0.9863
0.89, 0.9878
0.9, 0.9785
0.91, 0.9678
0.92, 0.9727
0.93, 0.961
0.94, 0.9587
0.95, 0.9666
0.96, 0.9561
0.97, 0.9701
0.98, 0.9635
0.99, 0.9524


==> figures/varying_sendersnum/20senders/goodput_mbps-sum.csv <==
x, y
0.01, 934.336
0.02, 948.48
0.03, 945.152
0.04, 945.152
0.05, 945.152
0.06, 944.32
0.07, 945.984
0.08, 945.152
0.09, 945.152
0.1, 945.152
0.11, 945.152
0.12, 945.152
0.13, 945.152
0.14, 945.984
0.15, 944.32
0.16, 945.152
0.17, 945.152
0.18, 945.152
0.19, 945.152
0.2, 944.32
0.21, 945.984
0.22, 945.152
0.23, 945.984
0.24, 944.32
0.25, 945.984
0.26, 945.152
0.27, 945.152
0.28, 945.152
0.29, 945.152
0.3, 945.152
0.31, 945.152
0.32, 945.152
0.33, 945.152
0.34, 945.152
0.35, 945.152
0.36, 945.152
0.37, 945.984
0.38, 944.32
0.39, 945.152
0.4, 944.32
0.41, 945.152
0.42, 945.152
0.43, 945.152
0.44, 945.152
0.45, 945.984
0.46, 944.32
0.47, 944.32
0.48, 945.984
0.49, 945.152
0.5, 944.32
0.51, 945.984
0.52, 944.32
0.53, 945.984
0.54, 945.152
0.55, 945.152
0.56, 944.32
0.57, 946.816
0.58, 944.32
0.59, 945.152
0.6, 945.152
0.61, 945.152
0.62, 945.152
0.63, 945.152
0.64, 944.32
0.65, 945.152
0.66, 945.152
0.67, 945.152
0.68, 945.984
0.69, 945.152
0.7, 944.32
0.71, 945.152
0.72, 945.152
0.73, 945.152
0.74, 945.152
0.75, 945.984
0.76, 945.152
0.77, 943.488
0.78, 945.152
0.79, 945.984
0.8, 945.152
0.81, 943.488
0.82, 945.984
0.83, 945.152
0.84, 945.984
0.85, 944.32
0.86, 945.152
0.87, 945.984
0.88, 944.32
0.89, 945.984
0.9, 945.152
0.91, 945.152
0.92, 945.152
0.93, 945.152
0.94, 945.152
0.95, 944.32
0.96, 945.984
0.97, 944.32
0.98, 945.984
0.99, 944.32


==> figures/varying_sendersnum/20senders/packetsInQueue-r0-q0.csv <==
x, y
0.003737071240105539, 48.463940193491645
0.01378566402814418, 15.213280562884785
0.023851231310466074, 2.9335971855760774
0.03387251539138086, 1.7242744063324538
0.043886147757255856, 1.5545294635004399
0.05389670184696581, 1.5114335971855761
0.06389595426561151, 1.588830255057168
0.07391468777484574, 1.6591908531222515
0.08392066842568192, 1.5633245382585752
0.09392902374670202, 1.7515391380826737
0.10393320140721198, 1.710202286719437
0.1139484168865434, 1.6820580474934037
0.12395417766050996, 1.4947229551451187
0.13395549692172407, 1.9221635883905013
0.14397374670184754, 1.6090589270008795
0.15397387862796835, 1.6530343007915567
0.16399067722075597, 1.5017590149516271
0.17399599824098474, 1.8016710642040457
0.18400936675461743, 1.3751099384344767
0.19402247141600748, 1.467458223394899
0.2040229991204927, 1.6204925241864556
0.21403043095866367, 1.4410729991204925
0.224035224274406, 1.5035180299032542
0.23404964819700924, 1.4366754617414248
0.24404542656112632, 1.650395778364116
0.2540686455584872, 1.4076517150395778
0.26406754617414346, 1.6829375549692172
0.2740792436235699, 1.4410729991204925
0.2840872911169739, 1.579155672823219
0.2940976253298157, 1.3680738786279683
0.30410773966578725, 1.5580474934036939
0.3141065963060675, 1.4718557607739666
0.3241254617414242, 1.401495162708883
0.33414384344767095, 1.5184696569920844
0.3441388742304324, 1.6934916446789798
0.3541530343007903, 1.718117854001759
0.36414947229551464, 1.4560246262093228
0.3741744503078288, 1.6037818821459981
0.38418232189973617, 1.5914687774846086
0.3941956904133667, 1.6688654353562005
0.40419626209322873, 1.3970976253298153
0.41421301671064187, 1.8711521547933156
0.4242200527704493, 1.3927000879507476
0.43422308707123985, 1.56948109058927
0.44423280562884826, 1.5835532102022867
0.4542492084432719, 1.5703605980650837
0.46426974494283046, 1.4700967458223395
0.4742615215479347, 1.4322779243623571
0.48428109058927366, 1.4410729991204925
0.4942874230430963, 1.3627968337730871
0.5042893139841659, 1.727792436235708
0.5143060686015836, 1.7321899736147757
0.5243055408970959, 1.3891820580474934
0.5343203166226912, 1.8087071240105541
0.5443262972735258, 1.6037818821459981
0.5543428320140703, 1.3733509234828496
0.5643360158311362, 1.6266490765171504
0.5743620932277904, 1.5650835532102023
0.5843575197889147, 1.6618293755496922
0.5943760773966595, 1.4296394019349163
0.6043818381706246, 1.301231310466139
0.6143894459102857, 1.517590149516271
0.6243954265611276, 1.4929639401934915
0.6344124010554097, 1.507915567282322
0.6444169744942857, 1.5114335971855761
0.6544290237467041, 1.6240105540897098
0.6644378188214608, 1.4234828496042216
0.6744389182058124, 1.5817941952506596
0.6844509234828506, 1.5949868073878628
0.694470272647315, 1.5941072999120494
0.7044751539138113, 1.492084432717678
0.7144803430079154, 1.6046613896218118
0.7244887862796794, 1.4551451187335092
0.7345002638522431, 1.5606860158311346
0.7445071679859259, 1.438434476693052
0.7545160949868074, 1.3724714160070361
0.7645347845206675, 1.606420404573439
0.774542656112573, 1.5668425681618294
0.7845454705365018, 1.6108179419525066
0.794560422163587, 1.789357959542656
0.8045794635004364, 1.5299032541776605
0.8145741864555891, 1.4894459102902375
0.8245858399296387, 1.621372031662269
0.8345927000879477, 1.5395778364116095
0.8445991644679012, 1.5360598065083553
0.854612005277044, 1.47273526824978
0.8646155672823207, 1.559806508355321
0.8746320580474943, 1.8992963940193492
0.8846286719437091, 1.540457343887423
0.8946484608619206, 1.5589270008795075
0.9046450747581336, 1.4349164467897977
0.9146525505716788, 1.6732629727352681
0.9246751978891882, 1.8825857519788918
0.934676649076521, 1.4639401934916447
0.9446911609498686, 1.6363236587510994
0.9546939753737936, 1.4182058047493404
0.9647135004397545, 1.4322779243623571
0.9747108619173268, 1.7963940193491645
0.9847277484608623, 1.5158311345646438
0.9947367634124855, 1.4885664028144239
0.9998821428571424, 0.8928571428571429


==> figures/varying_sendersnum/30senders/fairness-index.csv <==
x, y
0.01, 0.9996
0.02, 0.9999
0.03, 0.9997
0.04, 0.9975
0.05, 0.9683
0.06, 0.9651
0.07, 0.9582
0.08, 0.9476
0.09, 0.9559
0.1, 0.964
0.11, 0.9684
0.12, 0.9553
0.13, 0.934
0.14, 0.9411
0.15, 0.9366
0.16, 0.97
0.17, 0.9625
0.18, 0.9454
0.19, 0.9329
0.2, 0.9443
0.21, 0.955
0.22, 0.9409
0.23, 0.9242
0.24, 0.9353
0.25, 0.9409
0.26, 0.9238
0.27, 0.9194
0.28, 0.9475
0.29, 0.9203
0.3, 0.9232
0.31, 0.9193
0.32, 0.934
0.33, 0.905
0.34, 0.9106
0.35, 0.9316
0.36, 0.9011
0.37, 0.907
0.38, 0.93
0.39, 0.9025
0.4, 0.9212
0.41, 0.9371
0.42, 0.964
0.43, 0.959
0.44, 0.9385
0.45, 0.9265
0.46, 0.9449
0.47, 0.9352
0.48, 0.9236
0.49, 0.955
0.5, 0.9744
0.51, 0.9492
0.52, 0.9133
0.53, 0.9227
0.54, 0.9503
0.55, 0.9424
0.56, 0.9602
0.57, 0.9529
0.58, 0.9266
0.59, 0.9236
0.6, 0.9326
0.61, 0.9559
0.62, 0.9409
0.63, 0.9378
0.64, 0.9622
0.65, 0.9429
0.66, 0.928
0.67, 0.9406
0.68, 0.9261
0.69, 0.9285
0.7, 0.9503
0.71, 0.9561
0.72, 0.9409
0.73, 0.9465
0.74, 0.9599
0.75, 0.9467
0.76, 0.9609
0.77, 0.9675
0.78, 0.9629
0.79, 0.9481
0.8, 0.9701
0.81, 0.9482
0.82, 0.9548
0.83, 0.9278
0.84, 0.9408
0.85, 0.9369
0.86, 0.9266
0.87, 0.9159
0.88, 0.9446
0.89, 0.9636
0.9, 0.9537
0.91, 0.9353
0.92, 0.9411
0.93, 0.9532
0.94, 0.9662
0.95, 0.9424
0.96, 0.9494
0.97, 0.9333
0.98, 0.9494
0.99, 0.9362


==> figures/varying_sendersnum/30senders/goodput_mbps-sum.csv <==
x, y
0.01, 932.672
0.02, 950.976
0.03, 948.48
0.04, 948.48
0.05, 945.984
0.06, 945.984
0.07, 946.816
0.08, 945.152
0.09, 945.984
0.1, 947.648
0.11, 944.32
0.12, 946.816
0.13, 945.984
0.14, 945.152
0.15, 945.984
0.16, 945.984
0.17, 945.984
0.18, 945.984
0.19, 946.816
0.2, 945.984
0.21, 945.984
0.22, 945.152
0.23, 946.816
0.24, 945.984
0.25, 946.816
0.26, 945.152
0.27, 946.816
0.28, 945.152
0.29, 945.984
0.3, 943.488
0.31, 944.32
0.32, 942.656
0.33, 941.824
0.34, 945.152
0.35, 942.656
0.36, 943.488
0.37, 943.488
0.38, 945.152
0.39, 945.984
0.4, 945.984
0.41, 945.984
0.42, 946.816
0.43, 945.984
0.44, 944.32
0.45, 943.488
0.46, 943.488
0.47, 945.984
0.48, 945.984
0.49, 945.984
0.5, 946.816
0.51, 944.32
0.52, 946.816
0.53, 945.984
0.54, 946.816
0.55, 945.152
0.56, 945.984
0.57, 946.816
0.58, 945.984
0.59, 945.152
0.6, 945.984
0.61, 945.984
0.62, 945.984
0.63, 946.816
0.64, 945.984
0.65, 945.152
0.66, 946.816
0.67, 945.984
0.68, 945.984
0.69, 945.984
0.7, 945.984
0.71, 946.816
0.72, 945.152
0.73, 945.984
0.74, 945.984
0.75, 945.984
0.76, 946.816
0.77, 945.152
0.78, 945.984
0.79, 945.984
0.8, 946.816
0.81, 945.152
0.82, 946.816
0.83, 945.984
0.84, 946.816
0.85, 945.152
0.86, 945.984
0.87, 945.984
0.88, 946.816
0.89, 945.984
0.9, 945.152
0.91, 945.152
0.92, 946.816
0.93, 946.816
0.94, 945.984
0.95, 945.152
0.96, 946.816
0.97, 946.816
0.98, 945.984
0.99, 945.152


==> figures/varying_sendersnum/30senders/packetsInQueue-r0-q0.csv <==
x, y
0.0032934123847167375, 119.55160298638559
0.013338647342995204, 78.35397452788757
0.02355590689503726, 23.138779095300833
0.033625999121651304, 6.951251646903821
0.04368414580588494, 1.9468599033816425
0.05368629776021082, 1.7988581466842337
0.0636986385595081, 1.8546332894158981
0.07372573561703989, 1.8427755819060168
0.08372446201141907, 1.8950373298199386
0.09372744839701377, 1.9578392621870884
0.10375652173913033, 1.790513833992095
0.11376504172156342, 1.875274483970136
0.12377755819060174, 1.7386912604303908
0.13379152393500215, 1.5265700483091786
0.14380693895476515, 1.6956521739130435
0.15381761089152413, 2.593763724198507
0.16382705314009624, 1.9090909090909092
0.1738544576196752, 1.7180500658761528
0.18384558629775954, 1.7764602547211243
0.19386671058410235, 1.7619675010979359
0.20388344312692122, 1.9038208168642952
0.21389675010979387, 2.0676328502415457
0.2239087834870444, 1.7571365832235397
0.2339117698726389, 1.546772068511199
0.24392604303908694, 1.4839701361440492
0.2539477382520855, 1.7707509881422925
0.26395529205094564, 1.9538866930171277
0.27397228809837326, 1.8866930171277998
0.28398673693456367, 1.7878787878787878
0.2940061045234962, 1.585419411506368
0.3040044356609578, 1.9995608256477821
0.31403509003074087, 1.5792709705753185
0.32405050505050426, 1.8765920070267896
0.3340524374176564, 1.8779095300834432
0.3440728590250337, 1.6192358366271409
0.3540866490996911, 1.7531840140535793
0.36409956082564865, 1.6859903381642511
0.37412129995608406, 1.8700043917435223
0.38412678963548463, 1.6859903381642511
0.3941471234079922, 1.904259991216513
0.4041553359683804, 1.7325428194993413
0.4141705753184014, 2.013175230566535
0.42417808519982403, 1.8265261308739569
0.43419082125603853, 2.0711462450592886
0.44420518225735667, 1.8168642951251648
0.4542292929292929, 1.6873078612209047
0.46424216073781205, 1.7378129117259553
0.4742579710144945, 1.7391304347826086
0.48426236275801887, 1.7571365832235397
0.4942734738691269, 1.8954765041721564
0.5042996925779496, 1.5682916117698726
0.5143048309178749, 1.6477821695213
0.5243177426438277, 1.6376811594202898
0.534325911286781, 1.6082564778216952
0.5443512516469021, 1.7817303469477384
0.554358410188843, 1.7083882301273605
0.564368072024596, 1.6851119894598154
0.5743758014931911, 1.52832674571805
0.5844000878348664, 1.6877470355731226
0.5944069389547677, 1.9306104523495828
0.6044160298638566, 1.6157224418093983
0.6144356609573957, 1.738252086078173
0.6244472551603002, 2.2832674571805005
0.6344586297760217, 2.1308739569609134
0.6444805884936321, 1.559508124725516
0.6544769433465096, 1.704874835309618
0.664501141853317, 1.5902503293807642
0.6745081247255221, 2.0281071585419412
0.6845229249011876, 1.6965305226174792
0.6945371980676313, 1.7646025472112428
0.7045394378568312, 1.61133069828722
0.7145685990338144, 1.4334650856389988
0.7245732981993805, 1.6649099692577953
0.7345898111550286, 1.6627140974967063
0.7445975406236248, 1.7870004391743521
0.7546045234958267, 1.6899429073342116
0.7646361001317521, 1.9363197189284145
0.7746331576635898, 1.811155028546333
0.784647079490561, 1.6262626262626263
0.7946511198945975, 1.9683794466403162
0.804678568291608, 1.5375494071146245
0.8146753623188449, 2.0043917435221785
0.8247027228809838, 1.6324110671936758
0.8347025472112389, 1.7039964866051822
0.8447307422046582, 1.5761967501097935
0.8547368906455843, 1.8287220026350461
0.8647497584541052, 1.6376811594202898
0.8747557751427324, 1.5977162933684672
0.8847740447957804, 1.7369345630215196
0.8947870882740467, 2.1800614844093107
0.9048133948177406, 1.6675450153711022
0.9148074659639839, 1.8304787000439173
0.9248239350022002, 1.5858585858585859
0.9348270092226645, 1.7830478700043917
0.9448575318401385, 1.572683355292051
0.9548590250329424, 1.891084760649978
0.9648649099692601, 1.785243741765481
0.9748859903381645, 1.855072463768116
0.9849020202020202, 1.6526130873956961
0.9949055775142702, 1.7514273166447079
0.9999428571428572, 0.8095238095238095

